Physics-Informed Fractional Load Forecasting With Memory-Aware Break Detection for Reserve Scheduling

Day-ahead load forecasts set balancing reserves, including the energy a pumped-storage plant holds against forecast errors. Both depend on three effects that are usually modeled separately, namely the thermal inertia of buildings, which makes load lag temperature, structural breaks, which shift demand, and the long memory of forecast errors, which keeps them from cancelling out. We prove that averaging building responses over Cole-Cole distributed time constants yields a fractional temperature kernel with nonnegative weights exactly when its order is at most one. A Bayesian information criterion that ignores long memory selects spurious breaks with probability tending to one, so breaks and memory are estimated jointly, and an online break detector keeps its false-alarm rate below any prescribed level. Long memory also makes the required storage energy grow faster than the square root of the horizon, so a second-order cone program schedules reserves from the joint distribution of hourly errors. On New England and Mid-Atlantic data including the 2020 pandemic, the proposed framework improves on the best of ten benchmarks by 15.7% and 10.3% in mean absolute percentage error. Its reserves breach the storage energy limit on 4.1% and 8.5% of days, against 36.7% and 57.5% with error correlations ignored.

==> data/bic.dat <==
m isone_blind isone_aware pjm_blind pjm_aware
0 1234.97 103.878 591 34.357
1 659.146 20.6875 160.874 0
2 411.968 16.4347 126.806 3.70651
3 123.357 0.243441 31.4561 15.7327
4 56.2775 0 25.2907 23.7367
5 21.307 6.67691 10.9519 31.2621
6 0 17.2634 0 39.3777


==> data/bp_isone_fit_aware.dat <==
t fit
2003.16 13.1061
2003.91 13.0805
nan nan
2003.91 13.2792
2008.7 13.1147
nan nan
2008.7 13.0845
2009.53 13.0561
nan nan
2009.54 12.7562
2014.45 12.5876
nan nan
2014.45 12.02
2017 11.9327
nan nan


==> data/bp_isone_points.dat <==
t adj
2003.16 13.345
2003.18 13.2552
2003.2 13.1029
2003.22 13.1254
2003.24 13.373
2003.26 13.3631
2003.28 12.8227
2003.3 12.7695
2003.32 12.9958
2003.33 13.0259
2003.35 12.9131
2003.37 12.6734
2003.39 12.861
2003.41 12.9805
2003.43 13.2198
2003.45 13.132
2003.47 13.3157
2003.49 12.5206
2003.51 12.7311
2003.53 13.0789
2003.55 13.18
2003.56 12.8098
2003.58 13.942
2003.6 13.4951
2003.62 13.3558
2003.64 12.6438
2003.66 13.1067
2003.68 12.9252
2003.7 13.501
2003.72 13.2769
2003.74 13.2029
2003.76 12.8876
2003.78 13.1299
2003.79 12.9196
2003.81 13.4038
2003.83 13.1936
2003.85 13.2386
2003.87 13.1541
2003.89 12.6684
2003.91 13.106
2003.93 13.2599
2003.95 13.3967
2003.97 12.7198
2003.99 12.4755
2004.01 13.0321
2004.02 13.5886
2004.04 13.5134
2004.06 13.4533
2004.08 13.1871
2004.1 13.1305
2004.12 13.0414
2004.14 13.0143
2004.16 13.1439
2004.18 13.182
2004.2 13.1372
2004.22 13.1471
2004.23 13.3543
2004.25 13.1489
2004.27 13.1474
2004.29 12.8853
2004.31 12.9826
2004.33 13.1409
2004.35 13.0282
2004.37 13.474
2004.39 13.3541
2004.41 12.9343
2004.43 13.0971
2004.45 13.3173
2004.46 13.1366
2004.48 13.1364
2004.5 12.7284
2004.52 13.0573
2004.54 13.3687
2004.56 13.1978
2004.58 12.962
2004.6 12.9714
2004.62 13.4706
2004.64 13.117
2004.66 13.3277
2004.67 13.381
2004.69 13.4982
2004.71 13.1269
2004.73 13.4249
2004.75 13.1906
2004.77 13.4128
2004.79 13.1336
2004.81 13.0775
2004.83 13.2964
2004.85 13.2594
2004.87 13.1681
2004.89 12.8552
2004.9 13.2102
2004.92 13.3773
2004.94 13.5205
2004.96 13.4535
2004.98 12.6961
2005 13.177
2005.02 13.2098
2005.04 13.5513
2005.06 13.4606
2005.08 13.1425
2005.1 13.205
2005.12 13.2191
2005.13 13.1523
2005.15 13.1631
2005.17 13.3214
2005.19 13.166
2005.21 13.2463
2005.23 13.2773
2005.25 13.5546
2005.27 13.101
2005.29 12.7448
2005.31 13.3886
2005.33 13.2158
2005.35 13.214
2005.36 13.2509
2005.38 13.1613
2005.4 13.101
2005.42 13.3852
2005.44 13.4383
2005.46 13.3571
2005.48 13.8877
2005.5 12.8297
2005.52 13.2604
2005.54 13.618
2005.56 12.9843
2005.58 13.5272
2005.59 13.329
2005.61 13.2083
2005.63 13.195
2005.65 13.5703
2005.67 12.8312
2005.69 13.5578
2005.71 13.6392
2005.73 13.2862
2005.75 13.5628
2005.77 13.7565
2005.79 13.5395
2005.81 13.1825
2005.82 13.3384
2005.84 13.4237
2005.86 13.2111
2005.88 12.8754
2005.9 13.2912
2005.92 13.635
2005.94 13.5576
2005.96 13.5292
2005.98 12.7472
2006 13.0316
2006.02 12.9933
2006.04 13.4043
2006.05 13.0551
2006.07 13.0753
2006.09 13.1344
2006.11 13.0358
2006.13 13.1415
2006.15 13.2371
2006.17 13.1358
2006.19 13.2815
2006.21 13.0489
2006.23 13.1742
2006.25 13.2728
2006.27 13.2455
2006.28 12.9141
2006.3 13.0474
2006.32 13.1164
2006.34 13.2546
2006.36 13.3775
2006.38 13.1576
2006.4 13.3344
2006.42 13.6896
2006.44 13.4304
2006.46 13.5355
2006.48 13.7724
2006.5 12.2824
2006.52 13.3502
2006.53 13.3459
2006.55 13.4734
2006.57 13.2391
2006.59 12.5882
2006.61 12.5103
2006.63 13.0309
2006.65 13.4209
2006.67 13.2985
2006.69 13.201
2006.71 13.1753
2006.73 13.3096
2006.75 13.09
2006.76 13.1496
2006.78 13.2345
2006.8 12.9161
2006.82 13.3282
2006.84 13.1655
2006.86 13.818
2006.88 12.7699
2006.9 13.3386
2006.92 13.4607
2006.94 13.4553
2006.96 13.5001
2006.98 12.7116
2006.99 12.9612
2007.01 13.1967
2007.03 13.2834
2007.05 13.2032
2007.07 13.1506
2007.09 13.3238
2007.11 13.3377
2007.13 13.1746
2007.15 13.136
2007.17 13.4934
2007.19 13.4055
2007.21 13.3024
2007.22 13.3437
2007.24 13.1719
2007.26 13.0554
2007.28 13.3362
2007.3 12.9787
2007.32 13.4296
2007.34 13.1184
2007.36 13.2483
2007.38 13.139
2007.4 12.7605
2007.42 13.5766
2007.44 13.5815
2007.45 13.1906
2007.47 12.9794
2007.49 12.3926
2007.51 13.2861
2007.53 13.172
2007.55 13.1753
2007.57 13.4549
2007.59 12.9792
2007.61 12.6627
2007.63 13.0327
2007.65 13.2077
2007.67 12.5639
2007.68 13.4451
2007.7 13.0489
2007.72 12.839
2007.74 13.3102
2007.76 13.8036
2007.78 13.3416
2007.8 13.2527
2007.82 13.228
2007.84 13.1871
2007.86 13.2435
2007.88 12.7471
2007.9 13.2003
2007.92 13.4897
2007.93 13.4637
2007.95 13.4784
2007.97 12.6755
2007.99 12.9328
2008.01 13.143
2008.03 13.0015
2008.05 13.2443
2008.07 13.1337
2008.09 13.0729
2008.11 13.2378
2008.13 13.2698
2008.14 13.0559
2008.16 13.2427
2008.18 13.2291
2008.2 13.3172
2008.22 13.1125
2008.24 13.3796
2008.26 13.2674
2008.28 13.0945
2008.3 12.889
2008.32 13.0554
2008.34 13.1299
2008.36 13.101
2008.37 13.0148
2008.39 12.4835
2008.41 13.0705
2008.43 13.11
2008.45 13.4832
2008.47 13.2927
2008.49 13.1854
2008.51 13.1671
2008.53 13.0234
2008.55 13.2784
2008.57 13.113
2008.58 13.3579
2008.6 13.2925
2008.62 12.6298
2008.64 12.7904
2008.66 12.5806
2008.68 13.1411
2008.7 13.5242
2008.72 13.1692
2008.74 13.8452
2008.76 13.0467
2008.78 13.27
2008.8 12.8439
2008.81 13.0282
2008.83 13.2152
2008.85 13.2116
2008.87 13.2509
2008.89 12.9316
2008.91 13.0815
2008.93 13.3513
2008.95 13.3139
2008.97 13.0968
2008.99 12.9108
2009.01 13.1248
2009.02 13.3675
2009.04 13.3772
2009.06 13.1671
2009.08 13.1014
2009.1 12.9562
2009.12 12.9754
2009.14 12.9601
2009.16 13.0852
2009.18 12.9862
2009.2 12.8036
2009.22 12.8354
2009.24 12.9358
2009.25 12.8485
2009.27 12.6612
2009.29 12.7476
2009.31 12.8211
2009.33 13.0823
2009.35 13.0389
2009.37 12.8957
2009.39 12.6372
2009.41 12.912
2009.43 13.0192
2009.45 13.1492
2009.47 13.583
2009.48 13.595
2009.5 12.7422
2009.52 12.703
2009.54 12.7855
2009.56 12.7765
2009.58 12.6505
2009.6 12.8845
2009.62 12.9478
2009.64 12.9628
2009.66 12.5827
2009.68 12.4556
2009.7 12.7683
2009.72 12.3905
2009.73 12.5311
2009.75 12.9358
2009.77 12.4744
2009.79 12.5407
2009.81 12.6784
2009.83 12.6096
2009.85 12.7602
2009.87 12.7074
2009.89 12.3223
2009.91 12.638
2009.93 12.9695
2009.95 13.0613
2009.96 12.9156
2009.98 12.5269
2010 12.6996
2010.02 12.6757
2010.04 12.6751
2010.06 12.7033
2010.08 12.7142
2010.1 12.6398
2010.12 12.5992
2010.14 12.6639
2010.16 12.7877
2010.18 12.6633
2010.19 13.0238
2010.21 12.8493
2010.23 13.0156
2010.25 12.6508
2010.27 12.792
2010.29 12.7052
2010.31 12.707
2010.33 12.5089
2010.35 12.6617
2010.37 12.7815
2010.39 13.0527
2010.41 13.1115
2010.42 12.901
2010.44 13.3329
2010.46 12.8116
2010.48 12.5472
2010.5 12.3313
2010.52 13.1746
2010.54 12.5969
2010.56 12.354
2010.58 12.6217
2010.6 12.5257
2010.62 12.4633
2010.64 12.9385
2010.65 12.5247
2010.67 12.1027
2010.69 12.793
2010.71 12.6839
2010.73 12.8918
2010.75 12.6806
2010.77 12.6675
2010.79 12.5105
2010.81 12.8332
2010.83 12.4484
2010.85 12.9081
2010.87 12.6578
2010.88 12.4058
2010.9 12.6027
2010.92 12.9137
2010.94 13.0284
2010.96 13.0748
2010.98 12.4435
2011 12.4847
2011.02 12.5122
2011.04 12.6104
2011.06 12.6717
2011.08 12.5166
2011.1 12.6578
2011.12 12.6459
2011.13 12.7823
2011.15 12.6917
2011.17 12.9173
2011.19 12.7665
2011.21 12.6672
2011.23 12.6235
2011.25 12.8399
2011.27 12.8871
2011.29 12.6439
2011.31 13.1365
2011.33 12.889
2011.35 12.9587
2011.36 13.0874
2011.38 13.0434
2011.4 12.7172
2011.42 13.0595
2011.44 12.6835
2011.46 12.9327
2011.48 12.9092
2011.5 12.3883
2011.52 12.3175
2011.54 12.6573
2011.56 12.1718
2011.58 12.3824
2011.59 12.5857
2011.61 12.7475
2011.63 12.6678
2011.65 11.6699
2011.67 12.8547
2011.69 12.6688
2011.71 12.8154
2011.73 13.2781
2011.75 12.9022
2011.77 12.616
2011.79 12.9736
2011.81 12.6028
2011.82 11.2464
2011.84 12.7904
2011.86 12.7803
2011.88 12.3314
2011.9 12.7089
2011.92 12.8535
2011.94 12.8486
2011.96 12.8822
2011.98 12.3437
2012 12.528
2012.02 12.5206
2012.04 12.8063
2012.05 12.5031
2012.07 12.5039
2012.09 12.3851
2012.11 12.5745
2012.13 12.5091
2012.15 12.6364
2012.17 12.6188
2012.19 12.5922
2012.21 12.4758
2012.23 12.5576
2012.25 12.4834
2012.27 12.5269
2012.28 12.2377
2012.3 12.588
2012.32 12.576
2012.34 12.9175
2012.36 12.8007
2012.38 13.0335
2012.4 12.9342
2012.42 12.8683
2012.44 12.9063
2012.46 13.0383
2012.48 12.614
2012.49 12.1995
2012.51 12.2689
2012.53 12.463
2012.55 12.5897
2012.57 13.174
2012.59 12.9985
2012.61 12.9441
2012.63 12.5787
2012.65 12.5863
2012.67 12.8644
2012.69 12.4446
2012.7 12.4269
2012.72 12.617
2012.74 13.0381
2012.76 12.5196
2012.78 12.5709
2012.8 12.6714
2012.82 12.1195
2012.84 12.4578
2012.86 12.6465
2012.88 12.1128
2012.9 12.6033
2012.92 12.7157
2012.93 12.7625
2012.95 12.892
2012.97 12.3743
2012.99 12.5317
2013.01 12.5002
2013.03 12.5405
2013.05 13.0021
2013.07 12.7583
2013.09 12.7494
2013.11 12.2942
2013.13 12.8896
2013.15 12.7055
2013.16 12.8427
2013.18 12.7261
2013.2 12.6739
2013.22 12.6252
2013.24 12.5763
2013.26 12.6936
2013.28 12.5702
2013.3 12.5305
2013.32 12.5037
2013.34 12.7319
2013.36 12.5158
2013.38 13.0327
2013.39 12.5767
2013.41 12.6703
2013.43 12.8759
2013.45 12.5829
2013.47 13.1877
2013.49 12.9952
2013.51 12.879
2013.53 13.3334
2013.55 12.5547
2013.57 12.8552
2013.59 12.3323
2013.61 12.192
2013.62 12.3893
2013.64 12.7045
2013.66 12.5393
2013.68 12.673
2013.7 12.1196
2013.72 12.3681
2013.74 12.2753
2013.76 12.7041
2013.78 12.7454
2013.8 12.36
2013.82 12.4159
2013.84 12.4641
2013.85 12.5786
2013.87 12.5291
2013.89 12.4909
2013.91 12.6039
2013.93 13.0861
2013.95 13.0807
2013.97 12.4849
2013.99 12.6641
2014.01 13.0143
2014.03 12.6483
2014.05 13.0962
2014.07 12.8982
2014.08 12.6015
2014.1 12.6844
2014.12 12.8372
2014.14 12.747
2014.16 12.8208
2014.18 12.6567
2014.2 12.6371
2014.22 12.81
2014.24 12.8391
2014.26 12.7475
2014.28 12.6087
2014.3 12.3684
2014.32 12.5655
2014.33 12.6262
2014.35 12.3019
2014.37 12.5961
2014.39 12.2778
2014.41 12.4845
2014.43 12.6226
2014.45 12.1857
2014.47 12.158
2014.49 12.0538
2014.51 11.7562
2014.53 12.3071
2014.55 12.2922
2014.56 12.2901
2014.58 12.3357
2014.6 12.0372
2014.62 12.1744
2014.64 12.2258
2014.66 12.2354
2014.68 12.2999
2014.7 11.9887
2014.72 12.1267
2014.74 12.2075
2014.76 12.3251
2014.78 12.4128
2014.79 12.287
2014.81 12.1896
2014.83 12.3156
2014.85 12.2133
2014.87 12.1054
2014.89 12.1227
2014.91 12.1786
2014.93 12.4598
2014.95 12.3233
2014.97 11.9342
2014.99 11.7428
2015.01 12.2662
2015.02 12.2021
2015.04 12.1071
2015.06 11.8802
2015.08 12.1576
2015.1 12.1609
2015.12 12.3909
2015.14 12.2685
2015.16 12.3367
2015.18 12.1185
2015.2 12.3522
2015.22 12.0759
2015.24 12.2203
2015.25 12.2646
2015.27 12.3048
2015.29 12.1209
2015.31 12.019
2015.33 11.5942
2015.35 12.0313
2015.37 12.3962
2015.39 11.8091
2015.41 11.899
2015.43 12.2273
2015.45 12.2363
2015.47 12.2737
2015.48 12.0607
2015.5 11.9542
2015.52 11.7635
2015.54 11.9062
2015.56 12.2795
2015.58 11.5528
2015.6 11.9581
2015.62 12.6095
2015.64 12.6077
2015.66 12.2579
2015.68 11.9979
2015.7 12.2638
2015.72 11.8721
2015.73 12.0403
2015.75 11.9611
2015.77 12.0447
2015.79 11.8179
2015.81 11.8604
2015.83 12.0815
2015.85 12.1163
2015.87 11.7909
2015.89 11.5656
2015.91 11.8683
2015.93 11.9362
2015.95 12.2014
2015.96 12.0139
2015.98 11.5401
2016 11.7194
2016.02 11.8374
2016.04 12.0223
2016.06 11.7777
2016.08 11.7863
2016.1 11.8315
2016.12 12.0611
2016.14 11.865
2016.16 11.7874
2016.17 11.8526
2016.19 11.9203
2016.21 11.7054
2016.23 11.9124
2016.25 11.9958
2016.27 11.7913
2016.29 11.644
2016.31 11.7065
2016.33 11.8609
2016.35 11.8236
2016.37 11.7279
2016.39 11.7593
2016.4 12.0635
2016.42 12.2553
2016.44 11.7767
2016.46 11.5373
2016.48 11.6914
2016.5 11.3893
2016.52 12.1326
2016.54 11.3186
2016.56 11.4642
2016.58 11.7976
2016.6 11.7125
2016.61 11.8805
2016.63 11.7804
2016.65 11.6996
2016.67 12.0105
2016.69 11.3778
2016.71 11.9833
2016.73 11.6546
2016.75 11.8595
2016.77 11.8232
2016.79 11.9588
2016.81 11.5896
2016.83 11.6425
2016.84 11.6372
2016.86 11.6039
2016.88 11.3678
2016.9 11.596
2016.92 11.7159
2016.94 11.9525
2016.96 11.9614
2016.98 11.5144
2017 11.759


==> data/bp_pjm_fit_aware.dat <==
t fit
2017 72.5996
2019.35 74.4342
nan nan
2019.36 70.5613
2021.91 72.556
nan nan


==> data/bp_pjm_points.dat <==
t adj
2017 72.8292
2017.02 73.9852
2017.04 71.2962
2017.06 71.8635
2017.08 70.5843
2017.1 71.6713
2017.12 71.9459
2017.13 71.3513
2017.15 72.8104
2017.17 73.7118
2017.19 73.5358
2017.21 72.4282
2017.23 75.4398
2017.25 75
2017.27 71.7331
2017.29 73.3269
2017.31 75.6622
2017.33 76.309
2017.35 74.5741
2017.36 72.2883
2017.38 76.1184
2017.4 71.9074
2017.42 74.4495
2017.44 75.9084
2017.46 72.1469
2017.48 70.6246
2017.5 70.4634
2017.52 71.881
2017.54 72.7396
2017.56 71.8938
2017.58 71.9432
2017.59 71.6195
2017.61 72.7977
2017.63 71.309
2017.65 72.4223
2017.67 70.7928
2017.69 73.3563
2017.71 74.2002
2017.73 71.8475
2017.75 71.9425
2017.77 73.2795
2017.79 71.2524
2017.81 72.8311
2017.82 74.383
2017.84 74.4744
2017.86 73.225
2017.88 70.2715
2017.9 72.2817
2017.92 74.5253
2017.94 75.1174
2017.96 73.4074
2017.98 71.1573
2018 78.8516
2018.02 75.5007
2018.04 75.8444
2018.05 73.1558
2018.07 74.3485
2018.09 73.6774
2018.11 74.2476
2018.13 74.043
2018.15 73.3937
2018.17 72.3206
2018.19 73.0813
2018.21 73.1933
2018.23 73.6567
2018.25 74.6793
2018.27 71.7365
2018.28 74.5761
2018.3 75.4564
2018.32 70.2402
2018.34 73.176
2018.36 76.4662
2018.38 75.1249
2018.4 77.2801
2018.42 75.1886
2018.44 75.0019
2018.46 72.9818
2018.48 74.0914
2018.5 73.251
2018.52 75.5304
2018.53 73.7203
2018.55 73.8992
2018.57 72.9483
2018.59 75.2184
2018.61 76.4005
2018.63 72.6518
2018.65 76.1704
2018.67 73.5291
2018.69 74.2818
2018.71 74.6975
2018.73 73.8559
2018.75 73.9198
2018.76 73.0547
2018.78 73.0973
2018.8 71.5759
2018.82 74.579
2018.84 74.8791
2018.86 73.7819
2018.88 70.1651
2018.9 74.0823
2018.92 74.9572
2018.94 74.0442
2018.96 74.3174
2018.98 68.3127
2018.99 70.6501
2019.01 73.2351
2019.03 72.2177
2019.05 77.1006
2019.07 76.335
2019.09 72.3401
2019.11 74.1055
2019.13 73.4989
2019.15 73.8169
2019.17 75.0441
2019.19 73.7494
2019.21 72.9307
2019.22 73.3271
2019.24 73.8485
2019.26 73.9387
2019.28 74.3187
2019.3 74.1001
2019.32 75.3779
2019.34 75.8397
2019.36 72.3496
2019.38 70.8898
2019.4 68.6242
2019.42 71.6637
2019.44 71.3896
2019.45 71.8636
2019.47 70.9077
2019.49 71.576
2019.51 72.6965
2019.53 73.9804
2019.55 70.7621
2019.57 71.175
2019.59 71.2179
2019.61 71.2263
2019.63 70.379
2019.65 71.376
2019.67 70.2743
2019.68 71.6444
2019.7 71.5481
2019.72 68.0481
2019.74 69.5913
2019.76 71.8997
2019.78 72.0893
2019.8 73.5567
2019.82 74.2116
2019.84 71.7913
2019.86 73.211
2019.88 72.1477
2019.9 69.1318
2019.92 72.3286
2019.93 74.3174
2019.95 73.4112
2019.97 65.0868
2019.99 69.267
2020.01 71.8955
2020.03 72.4047
2020.05 72.2847
2020.07 70.2705
2020.09 71.5648
2020.11 72.3684
2020.13 71.8387
2020.14 71.947
2020.16 72.4821
2020.18 73.1227
2020.2 72.1291
2020.22 70.4096
2020.24 69.8927
2020.26 66.9947
2020.28 68.6258
2020.3 67.9359
2020.32 68.7885
2020.34 66.7505
2020.36 66.4626
2020.37 68.7385
2020.39 70.8054
2020.41 68.2688
2020.43 67.5131
2020.45 73.8639
2020.47 69.2147
2020.49 68.0471
2020.51 72.0615
2020.53 70.1032
2020.55 69.9704
2020.57 68.1749
2020.58 68.6983
2020.6 73.21
2020.62 72.2341
2020.64 72.9866
2020.66 68.8039
2020.68 69.4803
2020.7 69.7817
2020.72 69.57
2020.74 70.8396
2020.76 68.9407
2020.78 72.9918
2020.8 72.9368
2020.81 72.9379
2020.83 70.2814
2020.85 71.1065
2020.87 72.1345
2020.89 69.8059
2020.91 72.9138
2020.93 72.2391
2020.95 73.5135
2020.97 70.6537
2020.99 68.7522
2021.01 71.2724
2021.02 70.8513
2021.04 71.7879
2021.06 72.3588
2021.08 72.7155
2021.1 73.5347
2021.12 74.5051
2021.14 71.6202
2021.16 72.5013
2021.18 70.5095
2021.2 72.3842
2021.22 72.483
2021.24 72.9463
2021.25 70.608
2021.27 74.0895
2021.29 72.98
2021.31 71.2098
2021.33 72.8701
2021.35 72.1725
2021.37 71.4927
2021.39 71.1529
2021.41 73.2531
2021.43 77.4399
2021.45 72.8781
2021.47 71.4101
2021.48 73.0845
2021.5 71.3061
2021.52 72.3411
2021.54 71.8748
2021.56 72.7108
2021.58 72.2303
2021.6 76.1293
2021.62 73.0137
2021.64 76.1864
2021.66 72.4317
2021.68 71.9351
2021.7 74.4818
2021.72 72.9038
2021.73 71.7116
2021.75 74.9271
2021.77 75.8091
2021.79 71.3048
2021.81 75.1593
2021.83 72.0143
2021.85 73.2259
2021.87 73.677
2021.89 71.1046
2021.91 73.2069


==> data/colecole.dat <==
tau isoH isoC pjmH pjmC
0.01 0.0159251 0.0028831 0.0427631 0.000913386
0.0105925 0.0164632 0.00301066 0.04387 0.000959611
0.0112202 0.0170196 0.00314392 0.0450046 0.00100819
0.011885 0.017595 0.00328312 0.0461675 0.00105924
0.0125893 0.0181901 0.00342854 0.0473594 0.00111289
0.0133352 0.0188054 0.00358047 0.0485808 0.00116928
0.0141254 0.0194417 0.00373919 0.0498325 0.00122854
0.0149624 0.0200998 0.00390501 0.0511152 0.00129083
0.0158489 0.0207803 0.00407827 0.0524294 0.0013563
0.016788 0.0214842 0.0042593 0.0537759 0.00142511
0.0177828 0.0222121 0.00444846 0.0551554 0.00149744
0.0188365 0.0229649 0.00464612 0.0565686 0.00157348
0.0199526 0.0237435 0.00485267 0.0580161 0.00165341
0.0211349 0.0245489 0.00506853 0.0594988 0.00173744
0.0223872 0.0253818 0.00529411 0.0610173 0.00182578
0.0237137 0.0262433 0.00552988 0.0625723 0.00191867
0.0251189 0.0271343 0.0057763 0.0641646 0.00201632
0.0266073 0.028056 0.00603387 0.0657949 0.00211901
0.0281838 0.0290094 0.00630311 0.0674639 0.00222698
0.0298538 0.0299955 0.00658457 0.0691725 0.00234053
0.0316228 0.0310156 0.00687881 0.0709212 0.00245994
0.0334965 0.0320708 0.00718644 0.072711 0.00258553
0.0354813 0.0331623 0.00750809 0.0745424 0.00271762
0.0375837 0.0342915 0.00784441 0.0764163 0.00285657
0.0398107 0.0354596 0.00819611 0.0783333 0.00300273
0.0421697 0.036668 0.00856392 0.0802943 0.0031565
0.0446684 0.0379181 0.0089486 0.0822998 0.00331827
0.0473151 0.0392114 0.00935097 0.0843507 0.00348849
0.0501187 0.0405493 0.00977186 0.0864476 0.00366762
0.0530884 0.0419336 0.0102122 0.0885912 0.00385612
0.0562341 0.0433657 0.0106729 0.0907822 0.00405453
0.0595662 0.0448474 0.0111549 0.0930212 0.00426336
0.0630957 0.0463803 0.0116593 0.0953089 0.00448321
0.0668344 0.0479664 0.0121872 0.0976457 0.00471467
0.0707946 0.0496073 0.0127397 0.100032 0.00495839
0.0749894 0.0513052 0.0133181 0.10247 0.00521505
0.0794328 0.0530618 0.0139237 0.104957 0.00548537
0.0841395 0.0548794 0.0145577 0.107497 0.00577012
0.0891251 0.0567599 0.0152216 0.110088 0.00607011
0.0944061 0.0587057 0.015917 0.112731 0.00638621
0.1 0.0607188 0.0166454 0.115427 0.00671933
0.105925 0.0628018 0.0174085 0.118175 0.00707045
0.112202 0.0649569 0.018208 0.120977 0.00744062
0.11885 0.0671866 0.0190459 0.123832 0.00783092
0.125893 0.0694935 0.0199241 0.126739 0.00824255
0.133352 0.0718802 0.0208447 0.129701 0.00867675
0.141254 0.0743495 0.02181 0.132715 0.00913486
0.149624 0.076904 0.0228222 0.135782 0.00961831
0.158489 0.0795467 0.023884 0.138903 0.0101286
0.16788 0.0822804 0.0249979 0.142075 0.0106674
0.177828 0.0851082 0.0261667 0.1453 0.0112364
0.188365 0.0880331 0.0273935 0.148576 0.0118376
0.199526 0.0910583 0.0286813 0.151903 0.0124728
0.211349 0.0941871 0.0300336 0.155279 0.0131442
0.223872 0.0974225 0.0314539 0.158705 0.0138541
0.237137 0.100768 0.0329461 0.162178 0.014605
0.251189 0.104227 0.0345141 0.165698 0.0153996
0.266073 0.107803 0.0361622 0.169263 0.0162406
0.281838 0.1115 0.0378952 0.172872 0.0171311
0.298538 0.11532 0.0397178 0.176523 0.0180745
0.316228 0.119268 0.0416353 0.180213 0.0190743
0.334965 0.123347 0.0436532 0.183942 0.0201344
0.354813 0.12756 0.0457777 0.187706 0.0212588
0.375837 0.131912 0.0480149 0.191503 0.0224523
0.398107 0.136404 0.0503718 0.19533 0.0237196
0.421697 0.141042 0.0528556 0.199184 0.025066
0.446684 0.145829 0.0554742 0.203062 0.0264974
0.473151 0.150766 0.0582359 0.206961 0.02802
0.501187 0.155858 0.0611498 0.210878 0.0296407
0.530884 0.161108 0.0642256 0.214807 0.0313669
0.562341 0.166518 0.0674735 0.218746 0.0332069
0.595662 0.172091 0.0709048 0.222689 0.0351697
0.630957 0.177828 0.0745314 0.226633 0.037265
0.668344 0.183732 0.0783663 0.230572 0.0395036
0.707946 0.189804 0.0824234 0.234501 0.0418975
0.749894 0.196045 0.0867175 0.238416 0.0444598
0.794328 0.202456 0.0912648 0.24231 0.0472049
0.841395 0.209035 0.0960828 0.246178 0.0501488
0.891251 0.215783 0.10119 0.250014 0.0533094
0.944061 0.222698 0.106607 0.253811 0.0567064
1 0.229777 0.112355 0.257565 0.0603617
1.05925 0.237018 0.118458 0.261267 0.0642998
1.12202 0.244415 0.124941 0.264911 0.0685483
1.1885 0.251963 0.131832 0.268491 0.0731377
1.25893 0.259656 0.13916 0.272 0.0781025
1.33352 0.267485 0.146957 0.275431 0.0834817
1.41254 0.275442 0.155256 0.278777 0.089319
1.49624 0.283515 0.164096 0.28203 0.095664
1.58489 0.291691 0.173514 0.285184 0.102573
1.6788 0.299956 0.183554 0.288231 0.11011
1.77828 0.308295 0.19426 0.291165 0.118347
1.88365 0.316689 0.20568 0.293979 0.127368
1.99526 0.325118 0.217866 0.296666 0.137269
2.11349 0.333561 0.23087 0.299219 0.148159
2.23872 0.341993 0.244749 0.301632 0.160163
2.37137 0.350389 0.259561 0.303899 0.173429
2.51189 0.358721 0.275366 0.306014 0.188124
2.66073 0.36696 0.292224 0.307971 0.204443
2.81838 0.375073 0.310196 0.309765 0.222614
2.98538 0.383029 0.32934 0.311391 0.2429
3.16228 0.390792 0.349711 0.312845 0.265607
3.34965 0.398328 0.371356 0.314122 0.291092
3.54813 0.405599 0.394313 0.31522 0.319769
3.75837 0.412568 0.418606 0.316134 0.352114
3.98107 0.419199 0.444241 0.316862 0.388676
4.21697 0.425454 0.471195 0.317402 0.430081
4.46684 0.431297 0.499418 0.317753 0.477026
4.73151 0.436692 0.528816 0.317913 0.530274
5.01187 0.441606 0.559249 0.317883 0.590625
5.30884 0.446007 0.590518 0.317661 0.658862
5.62341 0.449866 0.622357 0.317249 0.735653
5.95662 0.453156 0.654431 0.316648 0.821395
6.30957 0.455855 0.686324 0.31586 0.915966
6.68344 0.457943 0.717545 0.314887 1.01839
7.07946 0.459407 0.747531 0.313732 1.12643
7.49894 0.460234 0.775661 0.312397 1.23612
7.94328 0.46042 0.801276 0.310888 1.34153
8.41395 0.459963 0.823709 0.309207 1.43491
8.91251 0.458865 0.842322 0.30736 1.50753
9.44061 0.457136 0.856546 0.305352 1.55129
10 0.454787 0.86592 0.303187 1.56073
10.5925 0.451836 0.870129 0.300873 1.53461
11.2202 0.448303 0.869028 0.298414 1.4763
11.885 0.444211 0.862655 0.295817 1.39276
12.5893 0.43959 0.851228 0.293089 1.29263
13.3352 0.434468 0.835126 0.290236 1.18432
14.1254 0.42888 0.814859 0.287265 1.0748
14.9624 0.422858 0.791031 0.284182 0.969041
15.8489 0.41644 0.764295 0.280996 0.87014
16.788 0.409661 0.735319 0.277712 0.779689
17.7828 0.40256 0.70475 0.274338 0.698207
18.8365 0.395173 0.673186 0.270882 0.625535
19.9526 0.387537 0.641163 0.267349 0.561124
21.1349 0.379688 0.609141 0.263748 0.504235
22.3872 0.371661 0.577501 0.260084 0.454068
23.7137 0.363491 0.54655 0.256364 0.409837
25.1189 0.355209 0.516524 0.252596 0.370807
26.6073 0.346846 0.487598 0.248786 0.336314
28.1838 0.338432 0.459891 0.244939 0.305769
29.8538 0.329992 0.433478 0.241062 0.278659
31.6228 0.321552 0.408397 0.237161 0.254536
33.4965 0.313135 0.384658 0.233241 0.233016
35.4813 0.304762 0.362248 0.229308 0.213767
37.5837 0.296453 0.341135 0.225367 0.196503
39.8107 0.288223 0.321277 0.221423 0.180979
42.1697 0.280089 0.302625 0.21748 0.166983
44.6684 0.272064 0.285121 0.213544 0.154334
47.3151 0.26416 0.268705 0.209618 0.142874
50.1187 0.256387 0.253318 0.205707 0.132467
53.0884 0.248754 0.238899 0.201814 0.122995
56.2341 0.241269 0.225389 0.197943 0.114356
59.5662 0.233938 0.21273 0.194097 0.10646
63.0957 0.226765 0.200868 0.19028 0.0992286
66.8344 0.219755 0.189749 0.186493 0.0925941
70.7946 0.21291 0.179324 0.182741 0.086496
74.9894 0.206233 0.169546 0.179024 0.0808814
79.4328 0.199725 0.160372 0.175346 0.0757034
84.1395 0.193386 0.151761 0.171709 0.0709208
89.1251 0.187217 0.143673 0.168114 0.0664969
94.4061 0.181216 0.136075 0.164563 0.0623989
100 0.175383 0.128931 0.161058 0.0585979
105.925 0.169715 0.122212 0.1576 0.0550677
112.202 0.164212 0.11589 0.15419 0.0517853
118.85 0.15887 0.109936 0.150829 0.0487295
125.893 0.153687 0.104328 0.147518 0.0458818
133.352 0.14866 0.0990416 0.144259 0.0432251
141.254 0.143787 0.0940563 0.141051 0.0407443
149.624 0.139064 0.0893525 0.137895 0.0384254
158.489 0.134488 0.0849119 0.134792 0.036256
167.88 0.130055 0.0807177 0.131741 0.0342248
177.828 0.125763 0.0767543 0.128744 0.0323213
188.365 0.121606 0.0730071 0.1258 0.0305362
199.526 0.117583 0.0694628 0.122909 0.0288609
211.349 0.11369 0.0661087 0.120071 0.0272875
223.872 0.109922 0.0629333 0.117287 0.0258089
237.137 0.106277 0.0599257 0.114555 0.0244185
251.189 0.102751 0.0570759 0.111877 0.0231102
266.073 0.0993403 0.0543744 0.10925 0.0218785
281.838 0.0960417 0.0518125 0.106676 0.0207183
298.538 0.0928517 0.0493821 0.104153 0.0196248
316.228 0.0897672 0.0470756 0.101681 0.0185938
334.965 0.0867847 0.0448858 0.0992605 0.0176212
354.813 0.0839012 0.0428062 0.0968899 0.0167032
375.837 0.0811136 0.0408304 0.0945689 0.0158365
398.107 0.0784187 0.0389528 0.0922969 0.0150179
421.697 0.0758136 0.0371679 0.0900734 0.0142443
446.684 0.0732955 0.0354706 0.0878977 0.0135131
473.151 0.0708615 0.0338562 0.0857692 0.0128217
501.187 0.0685088 0.03232 0.0836871 0.0121677
530.884 0.0662348 0.0308581 0.0816509 0.0115489
562.341 0.0640369 0.0294664 0.0796597 0.0109632
595.662 0.0619127 0.0281411 0.0777129 0.0104087
630.957 0.0598595 0.0268789 0.0758098 0.00988364
668.344 0.0578751 0.0256765 0.0739497 0.00938624
707.946 0.0559572 0.0245307 0.0721317 0.00891496
749.894 0.0541036 0.0234387 0.0703552 0.00846834
794.328 0.052312 0.0223977 0.0686194 0.00804498
841.395 0.0505804 0.0214052 0.0669237 0.0076436
891.251 0.0489069 0.0204587 0.0652671 0.00726297
944.061 0.0472894 0.0195559 0.0636491 0.00690195
1000 0.045726 0.0186946 0.0620689 0.00655948
1059.25 0.0442149 0.0178728 0.0605257 0.00623453
1122.02 0.0427544 0.0170886 0.0590188 0.00592617
1188.5 0.0413427 0.0163401 0.0575475 0.00563349
1258.93 0.0399782 0.0156255 0.0561111 0.00535567
1333.52 0.0386593 0.0149433 0.0547088 0.00509191
1412.54 0.0373845 0.0142919 0.0533399 0.00484146
1496.24 0.0361522 0.0136699 0.0520039 0.00460363
1584.89 0.034961 0.0130757 0.0506999 0.00437774
1678.8 0.0338095 0.0125082 0.0494272 0.00416318
1778.28 0.0326964 0.011966 0.0481853 0.00395935
1883.65 0.0316204 0.0114479 0.0469734 0.0037657
1995.26 0.0305802 0.0109529 0.0457909 0.0035817
2113.49 0.0295746 0.0104798 0.0446372 0.00340685
2238.72 0.0286025 0.0100277 0.0435115 0.00324068
2371.37 0.0276626 0.0095955 0.0424134 0.00308274
2511.89 0.026754 0.00918237 0.0413421 0.00293263
2660.73 0.0258756 0.00878742 0.0402971 0.00278993
2818.38 0.0250263 0.00840981 0.0392777 0.00265427
2985.38 0.0242051 0.00804876 0.0382834 0.0025253
3162.28 0.0234112 0.0077035 0.0373137 0.00240267
3349.65 0.0226436 0.00737333 0.0363678 0.00228607
3548.13 0.0219014 0.00705755 0.0354454 0.0021752
3758.37 0.0211838 0.00675554 0.0345458 0.00206976
3981.07 0.0204899 0.00646665 0.0336686 0.00196949
4216.97 0.0198189 0.00619032 0.0328131 0.00187412
4466.84 0.0191701 0.00592597 0.0319789 0.00178342
4731.51 0.0185428 0.00567307 0.0311655 0.00169714
5011.87 0.0179361 0.00543111 0.0303723 0.00161508
5308.84 0.0173495 0.00519961 0.029599 0.00153702
5623.41 0.0167822 0.0049781 0.028845 0.00146276
5956.62 0.0162336 0.00476615 0.0281099 0.00139211
6309.57 0.015703 0.00456332 0.0273932 0.0013249
6683.44 0.01519 0.00436923 0.0266945 0.00126096
7079.46 0.0146938 0.00418347 0.0260133 0.00120012
7498.94 0.014214 0.0040057 0.0253492 0.00114224
7943.28 0.0137499 0.00383555 0.0247019 0.00108717
8413.95 0.0133011 0.0036727 0.0240708 0.00103476
8912.51 0.0128671 0.00351683 0.0234557 0.000984896
9440.61 0.0124472 0.00336763 0.022856 0.000937446
10000 0.0120412 0.00322482 0.0222715 0.000892293


==> data/detector_pjm.dat <==
t resid stat alarm
-31 1.82541 2.63032 0
-30 2.68779 2.71761 0
-29 1.24941 2.56171 0
-28 2.08372 2.63944 0
-27 2.46546 2.68149 0
-26 2.68006 2.73687 0
-25 0.686843 2.54315 0
-24 2.45735 2.6864 0
-23 1.37933 2.5777 0
-22 3.74882 2.8022 0
-21 4.13757 2.91125 0
-20 3.5011 2.96216 0
-19 2.36488 2.93834 0
-18 1.65698 2.90987 0
-17 2.31838 2.96048 0
-16 2.76023 3.00745 0
-15 1.72993 2.96595 0
-14 3.44366 3.08496 0
-13 4.07356 3.16736 0
-12 2.36184 3.13399 0
-11 1.88115 3.1302 0
-10 0.495154 3.06207 0
-9 -1.54544 2.94532 0
-8 -3.35828 2.94181 0
-7 -2.92964 2.93907 0
-6 -4.21388 2.93698 0
-5 -1.22391 2.93197 0
-4 -1.61001 2.8799 0
-3 0.975518 2.89222 0
-2 3.09083 1.6985 0
-1 0.291856 -0.372189 0
0 -2.39989 -0.372189 0
1 1.55572 -0.372189 0
2 -1.34202 -0.32135 0
3 0.354068 -0.368988 0
4 2.13618 -0.336533 0
5 0.120721 -0.0366001 0
6 1.16521 0.146045 0
7 0.112045 0.0639526 0
8 -0.278706 0.0527577 0
9 -0.97407 -0.0354057 0
10 -2.03841 -0.176906 0
11 -0.583733 -0.0908699 0
12 0.815377 0.048774 0
13 0.93631 0.125323 0
14 -2.61184 -0.202827 0
15 0.178305 0.0383523 0
16 1.54004 0.202771 0
17 2.58486 0.560795 0
18 1.71505 0.457335 0
19 0.255206 0.362535 0
20 -0.234612 0.312375 0
21 -1.20757 0.221677 0
22 -1.39398 0.188479 0
23 -1.75965 0.122629 0
24 1.04281 0.388629 0
25 0.272807 0.357602 0
26 -0.162147 0.381027 0
27 -0.69215 0.346879 0
28 -2.02219 0.211079 0
29 -2.84905 0.0856058 0
30 -2.41969 0.0395794 0
31 -0.824667 0.0949939 0
32 0.99085 0.219862 0
33 0.0618697 0.184148 0
34 1.35116 0.321372 0
35 1.39604 0.378087 0
36 0.155819 0.350063 0
37 2.02521 0.528859 0
38 -0.116769 0.433537 0
39 -0.458267 0.443161 0
40 -0.392499 0.45067 0
41 -0.821958 0.428785 0
42 -0.678268 0.434443 0
43 0.327071 0.491751 0
44 2.23514 0.626059 0
45 0.955188 0.612928 0
46 0.930515 0.60489 0
47 -0.119969 0.59773 0
48 1.49231 0.591387 0
49 1.28089 0.616356 0
50 2.5172 0.711463 0
51 0.630167 0.684132 0
52 0.160707 0.693516 0
53 0.92592 0.729592 0
54 -1.75535 0.655221 0
55 -1.57671 0.648003 0
56 -0.19254 0.663908 0
57 2.75427 0.729052 0
58 2.33758 0.740066 0
59 2.37733 0.761378 0
60 0.935508 0.754437 0
61 -0.885692 0.736882 0
62 -1.34547 0.72877 0
63 -0.0780232 0.636746 0
64 -1.07204 0.482336 0
65 1.97462 0.570076 0
66 1.62592 0.571797 0
67 0.104863 0.549258 0
68 -2.47369 0.485701 0
69 -1.66953 0.482468 0
70 -2.24209 0.452031 0
71 -2.87465 0.423884 0
72 -2.15627 0.414611 0
73 -1.50787 0.40839 0
74 -0.953069 0.405962 0
75 -1.66099 0.365372 0
76 -3.13322 0.660058 0
77 -3.62972 0.910928 0
78 -3.9249 1.19734 0
79 -2.73549 1.20867 0
80 -2.3694 1.31005 0
81 -3.71714 1.70565 0
82 -3.62008 1.90086 0
83 -6.33126 2.7759 0
84 -3.83431 2.66279 0
85 -6.33526 3.62809 0
86 -6.19987 4.07922 0
87 -2.66315 3.76124 0
88 -1.80711 3.78362 0
89 -5.19383 4.65138 0
90 -5.18996 4.98001 0
91 -5.53693 5.5065 0
92 -6.87578 6.29739 0
93 -6.67979 6.8254 0
94 -5.76216 7.18617 0
95 -5.22613 7.53759 1
96 -3.93954 0 0
97 -3.73139 0 0
98 -4.56207 1.16918 0
99 -3.42721 1.20834 0
100 -4.77363 1.83598 0
101 -2.64708 1.61447 0
102 -0.806692 1.36359 0
103 -2.91142 1.86066 0
104 -2.3956 1.83614 0
105 -3.56302 2.27849 0
106 -3.05403 2.35109 0
107 -1.27302 2.10333 0
108 0.123958 1.80335 0
109 -0.428337 1.80119 0
110 -3.24012 2.3124 0
111 -1.90693 2.12787 0
112 -2.92134 2.43656 0
113 -3.13541 2.5888 0
114 -3.40957 2.80859 0
115 -1.30349 2.53025 0
116 0.0920303 2.27977 0
117 -1.78463 2.52181 0
118 -2.82468 2.69961 0
119 -3.12517 2.85047 0
120 -2.19389 2.79911 0
121 -3.14547 3.03828 0
122 -2.28118 2.98102 0
123 -2.94951 3.16699 0
124 -4.26114 3.47646 0
125 -2.84597 3.40809 0
126 -2.17857 3.40886 0
127 -3.0494 3.58385 0
128 -0.656655 3.28922 0
129 -1.08485 3.31832 0
130 -1.21201 3.27609 0
131 -1.79348 3.31782 0
132 -2.93854 3.4539 0
133 -3.18357 3.52942 0
134 -2.96991 3.57112 0
135 -2.84332 3.61221 0
136 -0.866501 3.43795 0
137 -0.741984 3.39522 0
138 -3.52875 3.61424 0
139 -2.66029 3.56765 0
140 -3.20301 3.65524 0
141 -3.61473 3.726 0
142 -3.90577 3.80294 0
143 -1.31956 3.66508 0
144 1.95511 3.65431 0
145 2.17247 3.64506 0
146 5.25157 3.63718 0
147 3.8777 3.54821 0
148 -2.1208 3.70108 0
149 -4.02459 3.75811 0
150 -1.89089 3.6992 0
151 -0.519046 3.65215 0
152 -2.20489 3.68354 0
153 1.27913 3.58482 0
154 0.916857 3.56758 0
155 2.54699 3.50963 0
156 2.60361 2.14199 0
157 0.374366 2.14251 0
158 0.096461 1.66294 0
159 1.47633 1.75523 0
160 3.96354 2.67018 0
161 3.37766 3.00641 0
162 -2.63763 1.84001 0
163 -0.972019 2.17196 0
164 -0.389994 2.18158 0
165 0.409501 2.3858 0
166 -0.0827781 2.32938 0
167 2.15005 2.91617 0
168 4.0767 3.62125 0
169 5.23102 4.41176 0
170 7.76279 5.83873 0
171 7.14939 6.64345 0
172 4.73673 6.91066 0
173 6.30596 8.14039 1
174 -2.25961 0 0
175 -4.1697 0 0
176 -3.64478 0.323037 0
177 -3.95961 0.585041 0
178 -4.64323 0.963743 0
179 -4.38794 1.23065 0
180 -2.65018 1.15666 0
181 -3.39728 1.5111 0
182 0.173054 0.912308 0
183 -0.219822 0.814978 0
184 0.058519 0.727171 0
185 -5.68121 0.647698 0
186 -0.215184 0.186251 0
187 3.21097 0.549455 0
188 -1.96641 0.100507 0
189 -1.13927 0.026095 0
190 -0.698932 0.301841 0
191 -1.34986 0.342233 0
192 -4.91172 1.00074 0
193 -6.08586 1.52874 0
194 -1.38191 0.87998 0
195 -3.99833 1.54397 0
196 -1.92337 1.20732 0
197 -0.696333 1.03476 0
198 3.24663 0.295237 0
199 1.56678 0.285207 0
200 1.16998 0.470413 0
201 -3.94373 0.667551 0
202 -3.61835 0.68686 0
203 1.04385 0.180337 0
204 -1.43901 0.40138 0
205 -0.660077 0.244695 0
206 1.16099 0.234466 0
207 0.294135 0.139635 0
208 -4.29875 0.380297 0
209 -4.55028 0.494015 0
210 -2.49875 0.501163 0
211 -3.48755 0.752436 0
212 -3.96486 0.933794 0
213 -4.83923 1.29413 0
214 -3.37988 1.18876 0
215 -6.61497 2.15107 0
216 -8.73154 3.19063 0
217 -6.90922 3.41573 0
218 -5.09962 3.50087 0
219 -0.861871 2.63615 0
220 -1.33845 2.66453 0
221 1.84359 1.74697 0
222 -0.534175 1.9131 0
223 1.2679 1.33146 0
224 0.0318426 1.33025 0
225 -0.952421 1.31326 0
226 0.600175 1.13023 0
227 -0.218315 1.10905 0
228 0.249123 0.998399 0
229 -0.673762 0.989645 0
230 -2.91973 1.08298 0
231 -2.66451 1.0706 0
232 0.0703801 0.923418 0
233 0.477236 0.89416 0
234 2.76799 0.956144 0
235 3.41472 1.34085 0
236 2.43669 1.52553 0
237 -3.37017 0.80395 0
238 -2.76071 0.830421 0
239 -1.60391 0.858686 0
240 -1.63914 0.798225 0
241 -0.770994 0.879575 0
242 0.389887 1.03331 0
243 -0.123037 1.02424 0
244 0.204024 1.12457 0
245 -1.16783 1.00684 0
246 -1.82549 0.926728 0
247 -4.29352 0.594886 0
248 -3.56536 0.546216 0
249 -1.82851 0.519265 0
250 0.208396 0.494406 0
251 -3.48661 0.47149 0
252 -3.69813 0.39845 0
253 -4.85749 0.216972 0
254 -4.63493 0.154489 0
255 -2.76738 0.139984 0
256 -2.5344 0.0952269 0
257 -2.5878 0.0660276 0
258 -3.91745 0.259815 0
259 -4.99907 0.494603 0
260 -4.87737 0.636897 0
261 -4.88007 0.802064 0
262 -4.32036 0.873963 0
263 -4.15232 0.990934 0
264 -4.0221 1.08523 0
265 -4.07485 1.20112 0
266 -4.28778 1.34462 0
267 -3.76516 1.37605 0
268 -1.9514 1.17387 0
269 -1.31903 1.05949 0
270 0.19186 0.786651 0
271 -1.91178 0.914362 0
272 -3.2742 1.01524 0
273 -3.2513 1.03816 0
274 -3.04752 1.05545 0
275 -2.8786 1.06351 0
276 -2.72526 1.06607 0
277 -2.317 1.04065 0
278 -3.75692 1.20371 0
279 -3.77823 1.26706 0
280 -4.86953 1.4627 0
281 -3.34615 1.41901 0
282 -2.89541 1.44188 0
283 -2.72716 1.45491 0
284 -2.50611 1.43462 0
285 1.36057 1.41616 0
286 -3.00684 1.39941 0
287 -3.51111 1.41527 0
288 -3.21773 1.43268 0
289 -2.43765 1.39893 0
290 -1.42841 1.33034 0
291 -1.86751 1.33068 0
292 -2.74929 1.36191 0
293 -2.34821 1.33904 0
294 -2.77722 1.35958 0
295 -3.41474 1.3913 0
296 -2.86748 1.37745 0
297 -0.696504 1.28745 0
298 -0.161341 1.23789 0
299 -1.57993 1.24591 0
300 -1.72309 1.22784 0
301 -1.96213 1.22101 0
302 -0.897363 1.18462 0
303 -1.93334 1.19036 0
304 -2.56616 1.19165 0
305 -0.231006 1.15376 0
306 -0.974929 1.15111 0
307 -2.57253 0.667339 0
308 -3.43155 0.678569 0
309 -5.13404 0.71331 0
310 -5.4437 0.731953 0
311 -4.38845 0.732832 0
312 -4.22691 0.739793 0
313 -4.70245 0.365556 0
314 -4.07546 0.254804 0
315 -1.29031 0.254288 0
316 -3.59019 0.253939 0
317 -4.56423 0.263943 0
318 -3.45191 0.0937312 0
319 -2.31603 -0.211527 0
320 -3.34388 -0.24772 0
321 -1.16669 -0.289658 0
322 -2.12543 -0.356482 0
323 -2.53651 -0.215604 0
324 -5.00989 -0.218802 0
325 -4.91977 -0.207761 0
326 -3.61167 -0.0269251 0
327 -1.76908 -0.206918 0
328 -2.73224 -0.182932 0
329 -4.09943 -0.23252 0
330 -5.31877 -0.27792 0
331 -7.09835 -0.319519 0
332 -3.03942 -0.317719 0
333 -1.2536 -0.281748 0
334 -0.252928 0.177562 0
335 -0.746484 0.166713 0
336 -1.92435 0.0553413 0
337 -2.01089 0.0331952 0
338 -2.60993 -0.0648291 0
339 -0.382209 0.17403 0
340 -0.369244 0.220649 0
341 -1.13737 0.197785 0
342 -0.873121 0.275628 0
343 -1.5294 0.225884 0
344 -3.90997 -0.0483434 0
345 -3.11915 -0.0464702 0
346 -2.38146 -0.0436375 0
347 -2.02463 -0.0364315 0
348 0.0607881 0.185266 0
349 -2.25788 -0.00395888 0
350 -0.22266 0.230346 0
351 -1.62498 0.123596 0
352 0.783992 0.435967 0
353 0.920136 0.560264 0
354 0.829224 0.711066 0
355 -1.86438 0.532408 0
356 3.69558 1.48071 0
357 6.88784 2.77109 0
358 3.10961 2.81424 0
359 6.44824 2.55018 0
360 0.221978 2.31207 0
361 -0.0384377 2.63287 0
362 1.01678 3.04997 0
363 0.521304 3.13503 0
364 1.2893 3.60634 0
365 -0.495188 -0.477746 0
366 1.64414 -0.477746 0
367 0.508936 -0.477746 0
368 0.364302 -0.459191 0
369 0.578508 -0.407048 0
370 0.801439 -0.133237 0
371 0.941021 -0.0232639 0
372 -0.552637 -0.169033 0
373 0.665474 0.0313236 0
374 0.0967898 -0.0209814 0
375 0.085771 0.0101443 0
376 1.78101 0.358299 0
377 -0.145826 0.109809 0
378 -1.40182 -0.0944331 0
379 -0.659623 -0.0703136 0
380 1.59432 0.246486 0
381 1.03262 0.231112 0
382 0.205063 0.168379 0
383 1.08675 0.111034 0
384 0.410796 0.0585171 0
385 0.476591 0.0776128 0
386 2.25732 0.360606 0
387 2.63398 0.536405 0
388 -0.395581 0.186375 0
389 -1.10595 0.0489428 0
390 -1.41211 0.0290519 0
391 0.134043 -0.0151988 0
392 0.756159 0.00824563 0
393 0.885576 0.0114873 0
394 1.16978 0.0414362 0
395 0.175624 -0.062996 0
396 4.42814 0.413882 0


==> data/detector_pjm_alarms.dat <==
t start delta
-255 -293 -3.12967
95 68 -3.88502
173 153 4.42422
563 554 -5.0349
568 564 6.55786


==> data/forecast_pjm_covid.dat <==
t y fc lo hi gbm
0 71.9636 73.1353 69.4875 76.7831 73.3925
0.0416667 70.5543 72.5989 69.0894 76.1084 72.3092
0.0833333 70.3616 72.8604 69.4346 76.2862 72.0555
0.125 71.0261 73.063 69.7121 76.414 72.5076
0.166667 73.3335 75.8685 72.5363 79.2006 74.0488
0.208333 78.5584 81.6705 78.2632 85.0777 79.0939
0.25 87.1584 89.7344 86.097 93.3717 87.2799
0.291667 92.9522 94.7861 90.986 98.5861 92.2774
0.333333 92.3005 94.1183 90.2634 97.9733 91.7743
0.375 88.984 91.4413 87.4905 95.3921 88.5566
0.416667 86.3039 89.2197 84.8699 93.5696 86.7961
0.458333 84.0404 88.0856 83.4374 92.7338 84.7271
0.5 82.6214 86.4613 81.3777 91.5449 83.3269
0.541667 81.5138 86.0067 80.705 91.3083 82.413
0.583333 80.3669 85.0725 79.6572 90.4879 81.8077
0.625 79.5926 84.2761 78.761 89.7912 81.6092
0.666667 79.8851 84.449 78.656 90.242 81.6405
0.708333 81.1528 85.8116 80.0392 91.584 82.36
0.75 82.653 88.693 82.9939 94.3921 84.2509
0.791667 85.8755 90.0633 84.5817 95.5448 85.3692
0.833333 86.0698 89.3455 84.095 94.5961 86.0205
0.875 82.892 85.8146 80.7839 90.8453 83.3329
0.916667 78.0299 80.3309 75.4535 85.2082 79.3739
0.958333 72.6206 74.8189 70.2893 79.3484 74.7443
1 69.0141 68.9721 65.3243 72.6199 69.9941
1.04167 66.9016 67.3673 63.8578 70.8768 67.7394
1.08333 65.8617 66.3939 62.9681 69.8196 66.8278
1.125 65.6471 66.5682 63.2172 69.9192 67.0246
1.16667 67.7796 68.8623 65.5302 72.1945 68.1647
1.20833 72.3382 73.7074 70.3002 77.1147 72.957
1.25 80.4597 81.0111 77.3737 84.6485 79.6317
1.29167 85.4341 85.6758 81.8758 89.4758 84.0685
1.33333 86.2893 85.9956 82.1406 89.8505 85.1079
1.375 86.2011 85.5077 81.5569 89.4585 85.1754
1.41667 86.1756 86.3049 81.955 90.6547 85.9794
1.45833 86.0452 86.7553 82.1071 91.4035 86.0088
1.5 85.5165 86.8653 81.7817 91.9489 85.4651
1.54167 84.8827 86.8662 81.5645 92.1679 85.0682
1.58333 83.9337 85.7547 80.3393 91.1701 84.0319
1.625 83.1676 84.6121 79.097 90.1273 83.8072
1.66667 83.1305 85.3279 79.5349 91.1208 83.6694
1.70833 84.5146 85.8217 80.0493 91.5941 83.7655
1.75 85.2499 88.4928 82.7937 94.1919 84.3042
1.79167 87.1954 89.3049 83.8234 94.7864 85.6064
1.83333 87.5117 88.0068 82.7563 93.2573 85.5929
1.875 84.5955 85.2458 80.215 90.2765 84.0747
1.91667 80.1533 80.4135 75.5361 85.2908 80.2414
1.95833 74.3635 74.7745 70.245 79.3041 74.8553
2 71.1978 71.5689 67.9211 75.2167 70.3828
2.04167 69.2047 70.0453 66.5358 73.5548 68.3078
2.08333 68.1577 68.5322 65.1064 71.958 66.4779
2.125 68.2748 68.9534 65.6024 72.3044 66.6704
2.16667 70.0368 71.0686 67.7364 74.4007 68.6329
2.20833 74.8107 76.1931 72.7858 79.6003 72.9181
2.25 82.838 84.5209 80.8836 88.1583 81.8229
2.29167 88.2934 89.6868 85.8867 93.4868 88.7258
2.33333 88.4332 90.7091 86.8541 94.564 90.2486
2.375 87.304 90.3757 86.4249 94.3265 89.6845
2.41667 86.6546 89.2281 84.8783 93.5779 87.9417
2.45833 85.7106 89.1118 84.4636 93.76 87.48
2.5 85.3934 88.9149 83.8312 93.9985 86.4481
2.54167 84.991 87.8286 82.527 93.1303 85.1667
2.58333 83.6878 87.0255 81.6101 92.4409 84.693
2.625 82.8859 85.7397 80.2245 91.2548 83.5726
2.66667 83.6102 85.4038 79.6109 91.1968 82.7305
2.70833 84.5072 86.6745 80.9021 92.4469 83.543
2.75 85.5204 89.2575 83.5584 94.9566 85.1451
2.79167 87.8954 90.9379 85.4564 96.4194 87.3501
2.83333 88.6179 90.4925 85.242 95.743 88.0993
2.875 85.9054 87.7482 82.7175 92.7789 85.1342
2.91667 81.3527 83.3379 78.4605 88.2152 79.9167
2.95833 76.9388 78.4575 73.9279 82.987 75.4989
3 73.409 73.7994 70.1516 77.4472 72.4598
3.04167 71.6422 71.9213 68.4118 75.4308 70.5885
3.08333 71.1121 71.0997 67.6739 74.5255 70.0833
3.125 71.0354 71.3334 67.9824 74.6844 69.7898
3.16667 72.7065 73.0618 69.7296 76.3939 71.0813
3.20833 77.4899 77.5774 74.1701 80.9846 75.0059
3.25 85.3255 85.5814 81.944 89.2188 83.3764
3.29167 90.6586 90.3112 86.5112 94.1112 89.0686
3.33333 90.8174 90.8487 86.9938 94.7037 90.0865
3.375 89.7667 90.272 86.3213 94.2228 89.5238
3.41667 88.4114 89.495 85.1451 93.8448 88.8431
3.45833 86.5999 88.7894 84.1412 93.4376 87.6287
3.5 84.801 87.8705 82.7869 92.9541 86.4226
3.54167 83.7834 86.7161 81.4144 92.0177 85.4166
3.58333 82.7834 85.5965 80.1811 91.0119 83.7621
3.625 81.9637 84.0372 78.5221 89.5523 83.0515
3.66667 81.8184 84.2701 78.4771 90.063 82.8284
3.70833 82.8446 85.6393 79.8669 91.4117 83.9003
3.75 84.2525 88.1876 82.4885 93.8867 85.3272
3.79167 86.4253 90.2937 84.8122 95.7752 87.4969
3.83333 86.6706 89.5704 84.3199 94.821 88.0915
3.875 83.883 86.7209 81.6902 91.7516 85.0741
3.91667 79.0946 81.8843 77.007 86.7616 80.0385
3.95833 74.233 77.2056 72.6761 81.7352 74.4941
4 70.4414 73.8246 70.1768 77.4723 72.4817
4.04167 68.4139 71.6178 68.1083 75.1273 68.9322
4.08333 67.2287 70.0164 66.5906 73.4422 67.8725
4.125 66.9517 69.1343 65.7834 72.4853 67.7546
4.16667 68.0246 70.0851 66.7529 73.4172 68.6144
4.20833 71.9973 74.5169 71.1097 77.9241 72.4015
4.25 78.8493 81.7917 78.1543 85.429 80.447
4.29167 84.3592 86.9411 83.1411 90.7412 84.8773
4.33333 85.7167 87.3765 83.5216 91.2315 85.6057
4.375 85.9374 86.7153 82.7645 90.6661 85.8758
4.41667 85.6303 87.3641 83.0143 91.714 85.7933
4.45833 84.3501 86.8069 82.1587 91.4552 85.0604
4.5 82.9086 84.9988 79.9152 90.0824 83.0241
4.54167 81.8794 83.0778 77.7762 88.3795 82.6528
4.58333 80.5896 81.5798 76.1645 86.9952 80.8404
4.625 79.494 80.4698 74.9547 85.985 80.1069
4.66667 79.013 80.087 74.294 85.88 80.5384
4.70833 79.5895 80.6675 74.8951 86.4399 80.3845
4.75 79.9554 82.4047 76.7056 88.1038 81.2423
4.79167 82.057 83.672 78.1904 89.1535 81.9954
4.83333 83.1989 82.6139 77.3633 87.8644 82.2714
4.875 81.162 80.9743 75.9436 86.0051 80.7341
4.91667 77.4079 77.7752 72.8979 82.6526 77.5175
4.95833 73.6453 73.4011 68.8715 77.9306 72.6241
5 70.328 70.0261 66.3783 73.6739 72.1135
5.04167 68.2852 68.2017 64.6922 71.7112 70.0839
5.08333 67.1885 68.0809 64.6551 71.5067 68.4808
5.125 67.1333 67.9973 64.6463 71.3483 69.0426
5.16667 67.8516 69.2287 65.8965 72.5608 69.914
5.20833 69.9522 71.7179 68.3107 75.1252 73.2556
5.25 73.2996 74.9965 71.3591 78.6339 78.1112
5.29167 76.5277 78.7683 74.9683 82.5683 79.3822
5.33333 78.6879 80.6454 76.7904 84.5003 80.2073
5.375 79.7968 80.7653 76.8146 84.7161 80.5649
5.41667 79.9158 80.2894 75.9395 84.6392 80.1446
5.45833 79.4073 79.1919 74.5437 83.8402 79.5233
5.5 78.5073 78.9977 73.9141 84.0813 79.2023
5.54167 77.7524 79.9081 74.6064 85.2098 81.3151
5.58333 76.9923 78.0805 72.6651 83.4959 79.0303
5.625 77.0365 76.0772 70.5621 81.5923 76.7372
5.66667 78.1624 78.4237 72.6308 84.2167 78.4169
5.70833 80.7179 79.3829 73.6105 85.1553 79.6796
5.75 82.1539 82.7443 77.0452 88.4434 81.8143
5.79167 84.4306 83.2458 77.7643 88.7274 81.5539
5.83333 84.5325 85.2143 79.9638 90.4648 85.1306
5.875 82.4482 82.4037 77.373 87.4344 82.1244
5.91667 79.2885 79.8044 74.9271 84.6818 80.634
5.95833 75.8967 76.9741 72.4445 81.5036 78.0891
6 73.015 72.3473 68.6996 75.9951 73.4082
6.04167 71.1887 70.2629 66.7534 73.7724 71.3684
6.08333 70.2029 70.1057 66.6799 73.5315 71.4433
6.125 69.8664 69.861 66.5101 73.212 70.573
6.16667 70.0821 70.224 66.8918 73.5561 71.2171
6.20833 71.4115 72.081 68.6738 75.4882 73.2274
6.25 73.634 74.6433 71.0059 78.2806 77.3662
6.29167 76.204 77.3632 73.5632 81.1633 78.8383
6.33333 79.0164 79.8543 75.9994 83.7093 81.2762
6.375 81.4755 80.8927 76.9419 84.8435 80.953
6.41667 82.134 80.5818 76.232 84.9316 81.4139
6.45833 81.3685 79.5122 74.864 84.1604 79.2523
6.5 80.2117 79.7669 74.6832 84.8505 78.6391
6.54167 78.6801 77.7151 72.4134 83.0168 76.72
6.58333 77.2541 76.3452 70.9298 81.7606 75.5756
6.625 76.6499 76.178 70.6628 81.6931 73.8868
6.66667 77.0645 77.0884 71.2954 82.8813 74.6449
6.70833 78.8142 79.2683 73.4959 85.0407 76.7225
6.75 80.4863 80.8834 75.1843 86.5825 78.1768
6.79167 83.5573 83.4916 78.0101 88.9731 81.1344
6.83333 85.4737 85.8958 80.6453 91.1463 84.6989
6.875 83.8445 84.08 79.0493 89.1107 82.3101
6.91667 80.8002 80.6841 75.8067 85.5614 79.6648
6.95833 77.7564 77.5362 73.0067 82.0657 76.3486
7 75.4751 74.3414 70.6936 77.9891 74.7367
7.04167 74.3053 74.4864 70.9769 77.9959 75.2672
7.08333 74.026 74.1822 70.7564 77.6079 74.9019
7.125 74.846 75.0042 71.6532 78.3552 74.5904
7.16667 77.1944 77.6609 74.3288 80.9931 76.827
7.20833 82.1307 83.0578 79.6505 86.465 82.2171
7.25 88.9808 92.0791 88.4417 95.7165 90.7288
7.29167 94.0767 96.7576 92.9575 100.558 96.217
7.33333 94.7934 95.6868 91.8318 99.5417 96.32
7.375 93.4162 93.8421 89.8913 97.7929 93.7951
7.41667 91.9028 91.9535 87.6037 96.3033 91.9477
7.45833 90.4581 90.4397 85.7915 95.0879 90.1824
7.5 88.8661 89.942 84.8583 95.0256 88.5291
7.54167 87.7146 88.7778 83.4761 94.0795 87.2592
7.58333 86.3596 87.3863 81.9709 92.8017 86.0143
7.625 85.7 86.0268 80.5117 91.542 85.8753
7.66667 86.3062 86.9048 81.1119 92.6978 86.0768
7.70833 87.8407 88.6449 82.8725 94.4173 88.8896
7.75 89.4321 90.5091 84.81 96.2082 90.9641
7.79167 91.2381 93.0108 87.5293 98.4923 93.0735
7.83333 90.7939 93.5134 88.2629 98.764 93.1912
7.875 87.6964 90.5102 85.4795 95.5409 90.8055
7.91667 83.4198 85.2358 80.3584 90.1131 84.7047
7.95833 79.3049 80.3737 75.8442 84.9033 79.3325
8 75.9428 76.3492 72.7015 79.997 76.4781
8.04167 73.8266 74.4227 70.9132 77.9322 74.9506
8.08333 72.923 73.7303 70.3045 77.1561 73.6554
8.125 72.6537 73.623 70.2721 76.974 73.7543
8.16667 74.0652 75.2937 71.9615 78.6258 75.1097
8.20833 77.9419 80.2353 76.828 83.6425 79.7758
8.25 83.7592 88.199 84.5616 91.8364 87.0488
8.29167 88.5565 92.9294 89.1294 96.7294 92.2359
8.33333 90.5047 93.6149 89.7599 97.4698 93.4307
8.375 91.3986 92.9693 89.0185 96.9201 93.2517
8.41667 91.2363 91.5064 87.1566 95.8562 91.8778
8.45833 89.7591 90.5199 85.8717 95.1682 91.0249
8.5 88.2105 88.5473 83.4637 93.6309 89.5389
8.54167 86.8984 88.4823 83.1806 93.7839 88.734
8.58333 85.2698 86.944 81.5286 92.3594 87.2338
8.625 83.6972 86.2858 80.7707 91.8009 86.2888
8.66667 83.1582 85.9208 80.1278 91.7138 85.4606
8.70833 84.0486 87.5497 81.7773 93.3221 86.311
8.75 84.6744 88.0001 82.301 93.6992 87.3191
8.79167 86.4034 89.8576 84.376 95.3391 87.2376
8.83333 87.0234 90.2804 85.0299 95.5309 88.4229
8.875 84.5573 87.9576 82.9269 92.9883 87.5084
8.91667 80.4222 82.7631 77.8858 87.6405 82.8033
8.95833 76.5965 77.7583 73.2287 82.2878 78.2576
9 73.7498 72.8723 69.2246 76.5201 73.6064
9.04167 72.0787 71.327 67.8175 74.8365 72.5042
9.08333 71.3437 71.2666 67.8409 74.6924 70.9037
9.125 71.8987 72.1033 68.7523 75.4542 71.7049
9.16667 73.4827 74.4375 71.1054 77.7696 74.041
9.20833 77.6788 78.9567 75.5495 82.3639 78.5691
9.25 83.7158 87.5749 83.9375 91.2123 85.6938
9.29167 88.3529 92.1555 88.3555 95.9555 90.9236
9.33333 89.1248 92.1424 88.2874 95.9973 91.6623
9.375 87.9011 90.8349 86.8841 94.7856 91.6435
9.41667 86.8419 89.4883 85.1384 93.8381 90.5391
9.45833 85.8441 87.6798 83.0316 92.328 89.0451
9.5 85.2782 86.4147 81.3311 91.4984 87.9555
9.54167 84.7119 85.5059 80.2042 90.8076 86.6526
9.58333 83.8637 85.939 80.5236 91.3543 86.5644
9.625 83.0824 84.476 78.9609 89.9911 84.8134
9.66667 83.7363 85.3243 79.5313 91.1173 85.92
9.70833 85.0828 87.2009 81.4285 92.9733 87.5468
9.75 86.2174 87.5497 81.8506 93.2488 87.2961
9.79167 87.7328 89.8788 84.3973 95.3604 89.4469
9.83333 87.1234 90.3461 85.0956 95.5966 90.6208
9.875 84.0514 86.9796 81.9489 92.0103 85.7187
9.91667 79.8254 81.7341 76.8568 86.6115 80.6576
9.95833 75.557 76.8504 72.3208 81.3799 77.0723
10 72.1661 72.2605 68.6127 75.9082 73.4629
10.0417 70.0607 70.6004 67.0909 74.1099 71.305
10.0833 69.1142 70.0913 66.6655 73.5171 70.0736
10.125 69.0164 70.2455 66.8945 73.5965 69.4479
10.1667 69.9704 71.8718 68.5397 75.204 71.0158
10.2083 73.1502 76.6656 73.2584 80.0729 76.2576
10.25 78.4438 83.7897 80.1524 87.4271 81.94
10.2917 82.8796 88.7352 84.9352 92.5353 87.797
10.3333 85.152 89.6119 85.757 93.4669 88.8523
10.375 85.9519 89.4383 85.4875 93.389 88.9816
10.4167 86.2787 88.3784 84.0286 92.7282 89.4699
10.4583 85.7561 87.763 83.1148 92.4112 88.8715
10.5 85.358 86.932 81.8484 92.0156 88.3334
10.5417 85.1047 84.4491 79.1475 89.7508 86.3015
10.5833 84.0221 84.075 78.6596 89.4904 84.9312
10.625 83.032 82.0963 76.5812 87.6114 83.538
10.6667 83.056 81.6311 75.8381 87.4241 83.2721
10.7083 83.8685 81.9459 76.1735 87.7183 83.1312
10.75 84.5128 83.2916 77.5925 88.9907 83.4963
10.7917 85.6753 85.5293 80.0478 91.0108 84.3447
10.8333 84.8936 85.864 80.6135 91.1146 85.021
10.875 81.59 82.9789 77.9481 88.0096 82.3684
10.9167 77.1711 77.9774 73.1 82.8547 78.2601
10.9583 72.7528 73.1803 68.6507 77.7098 73.3036
11 69.0271 67.854 64.2062 71.5018 70.2035
11.0417 66.521 65.7908 62.2813 69.3003 66.7031
11.0833 65.1028 64.7036 61.2778 68.1294 65.9275
11.125 64.6493 64.7593 61.4084 68.1103 65.5332
11.1667 65.4218 65.6351 62.3029 68.9672 66.5025
11.2083 68.0937 69.5612 66.154 72.9685 70.0334
11.25 73.0633 76.6227 72.9853 80.2601 75.4329
11.2917 77.523 81.0693 77.2693 84.8693 80.3687
11.3333 79.6673 83.2203 79.3654 87.0753 83.0979
11.375 81.313 84.1466 80.1958 88.0974 83.9912
11.4167 82.1843 83.6501 79.3003 88 84.1222
11.4583 82.8733 81.0543 76.4061 85.7025 83.6411
11.5 83.2682 79.9161 74.8325 84.9997 83.8306
11.5417 83.1633 79.6905 74.3888 84.9922 84.4906
11.5833 81.8347 80.1938 74.7784 85.6092 81.9993
11.625 80.2531 79.1853 73.6702 84.7005 81.9637
11.6667 80.5553 78.6307 72.8378 84.4237 81.8489
11.7083 81.8185 79.6075 73.8351 85.3799 80.587
11.75 82.5685 79.3749 73.6758 85.074 81.194
11.7917 83.704 79.4524 73.9709 84.9339 80.7801
11.8333 83.3091 79.7488 74.4983 84.9993 81.0596
11.875 80.4267 77.5329 72.5022 82.5636 79.3637
11.9167 76.3395 73.5997 68.7224 78.477 76.1754
11.9583 72.175 69.0866 64.5571 73.6162 71.8487
12 68.7528 64.7719 61.1241 68.4197 67.1827
12.0417 66.5016 61.5327 58.0232 65.0422 65.0489
12.0833 65.1367 60.4444 57.0186 63.8702 62.5901
12.125 64.6642 59.3538 56.0028 62.7048 62.0034
12.1667 64.8681 60.5675 57.2354 63.8997 63.2127
12.2083 66.3528 63.0002 59.593 66.4075 64.9571
12.25 68.6747 65.8313 62.1939 69.4687 68.9565
12.2917 71.4465 69.7583 65.9583 73.5583 70.9606
12.3333 74.1653 73.8986 70.0436 77.7535 74.4345
12.375 77.0052 78.5681 74.6173 82.5189 78.9344
12.4167 78.5522 79.5225 75.1727 83.8723 81.2691
12.4583 78.86 79.369 74.7208 84.0172 81.1859
12.5 78.5672 77.8793 72.7957 82.963 81.4563
12.5417 77.5665 77.5961 72.2944 82.8978 80.9327
12.5833 76.4896 76.6786 71.2632 82.094 79.3661
12.625 75.8655 76.202 70.6869 81.7171 78.6656
12.6667 76.4754 76.2306 70.4376 82.0236 79.1771
12.7083 78.1954 77.4562 71.6838 83.2286 79.6432
12.75 79.8637 78.5439 72.8448 84.243 80.9937
12.7917 82.2032 81.0461 75.5645 86.5276 82.4816
12.8333 83.3301 82.8455 77.595 88.0961 83.3669
12.875 81.2442 81.8135 76.7828 86.8442 81.7529
12.9167 78.459 79.0643 74.187 83.9416 80.8054
12.9583 75.3805 76.3954 71.8658 80.9249 77.3187
13 72.7695 74.0549 70.4071 77.7026 75.7227
13.0417 71.2102 72.3751 68.8656 75.8846 73.7267
13.0833 70.4928 71.5529 68.1271 74.9787 72.5802
13.125 70.3663 71.7365 68.3856 75.0875 72.0287
13.1667 71.1045 72.5242 69.192 75.8563 72.3765
13.2083 72.6726 73.8762 70.469 77.2835 73.2739
13.25 75.0374 75.9487 72.3113 79.5861 76.7743
13.2917 77.0657 78.4809 74.6809 82.2809 79.8402
13.3333 78.4594 80.3225 76.4676 84.1775 82.531
13.375 78.892 81.2401 77.2893 85.1909 82.9477
13.4167 78.5143 79.9421 75.5922 84.2919 81.1771
13.4583 77.9067 79.1606 74.5124 83.8088 80.8672
13.5 77.1138 78.4572 73.3736 83.5408 79.9939
13.5417 75.7949 77.5111 72.2094 82.8128 78.5986
13.5833 74.7059 76.5477 71.1323 81.9631 77.2506
13.625 74.6591 76.831 71.3159 82.3461 76.866
13.6667 76.528 77.597 71.8041 83.39 77.6026
13.7083 79.0351 79.8688 74.0964 85.6412 80.4308
13.75 80.9027 81.2176 75.5185 86.9167 84.2624
13.7917 83.5905 84.1438 78.6623 89.6253 85.5101
13.8333 84.0445 85.7317 80.4812 90.9823 87.2855
13.875 81.7778 83.789 78.7583 88.8197 84.8138
13.9167 78.7773 80.0602 75.1828 84.9375 81.8432
13.9583 75.6288 76.5074 71.9779 81.037 76.5813
14 72.922 70.7859 67.1382 74.4337 73.588
14.0417 71.3892 69.6392 66.1297 73.1487 72.6747
14.0833 70.81 68.8973 65.4715 72.3231 72.3081
14.125 70.8621 69.7371 66.3861 73.0881 72.2521
14.1667 72.4188 72.0287 68.6966 75.3609 74.5214
14.2083 75.8733 77.123 73.7157 80.5302 78.8813
14.25 81.2446 85.0476 81.4102 88.685 85.7253
14.2917 86.0559 90.5417 86.7417 94.3418 91.8136
14.3333 88.7474 91.1514 87.2964 95.0063 93.4809
14.375 90.5171 90.9681 87.0173 94.9189 93.0283
14.4167 91.7771 90.8343 86.4845 95.1841 93.0221
14.4583 91.9635 90.2925 85.6442 94.9407 92.7749
14.5 91.9417 90.1169 85.0333 95.2005 92.3686
14.5417 91.1005 89.4299 84.1282 94.7315 91.5928
14.5833 89.5078 87.8397 82.4243 93.2551 91.1914
14.625 88.1429 87.4557 81.9406 92.9708 90.5795
14.6667 87.4303 87.1968 81.4039 92.9898 90.9547
14.7083 87.713 88.061 82.2886 93.8334 91.6775
14.75 87.315 89.3528 83.6537 95.0519 92.7696
14.7917 88.3271 91.5098 86.0283 96.9913 94.278
14.8333 88.4843 92.6778 87.4273 97.9283 94.3455
14.875 85.4464 89.8977 84.867 94.9284 90.7031
14.9167 81.556 84.796 79.9186 89.6733 86.409
14.9583 77.6457 79.865 75.3354 84.3945 80.5662
15 74.4452 75.4726 71.8249 79.1204 76.4262
15.0417 72.6607 73.368 69.8585 76.8775 74.549
15.0833 71.8213 72.4985 69.0727 75.9243 74.4876
15.125 71.7517 72.59 69.239 75.941 73.8901
15.1667 73.042 74.3753 71.0432 77.7075 74.7722
15.2083 76.5076 78.8261 75.4188 82.2333 78.5303
15.25 81.535 86.0861 82.4487 89.7235 85.1051
15.2917 85.5021 91.3452 87.5451 95.1452 90.1835
15.3333 87.0058 91.4233 87.5684 95.2783 91.061
15.375 86.5765 90.4798 86.529 94.4306 90.7706
15.4167 85.7466 89.0464 84.6966 93.3963 89.6004
15.4583 84.8228 87.308 82.6598 91.9562 88.2764
15.5 83.7382 85.7222 80.6386 90.8058 87.0673
15.5417 82.1429 85.99 80.6883 91.2917 86.7087
15.5833 80.5255 84.7607 79.3454 90.1761 86.1504
15.625 79.1726 83.8822 78.367 89.3973 85.3905
15.6667 79.3479 83.7463 77.9534 89.5393 85.5569
15.7083 80.8527 85.6029 79.8305 91.3753 86.426
15.75 82.1662 85.8025 80.1034 91.5016 86.8713
15.7917 84.2898 88.0101 82.5286 93.4916 87.9946
15.8333 84.6613 89.6364 84.3859 94.8869 89.4637
15.875 82.1872 87.3547 82.324 92.3854 87.2335
15.9167 78.7458 82.8422 77.9648 87.7195 82.5669
15.9583 74.9748 78.4758 73.9462 83.0053 79.1065
16 72.228 70.0216 66.3738 73.6693 73.2879
16.0417 70.5102 68.0476 64.5381 71.5571 71.5151
16.0833 69.8239 67.4365 64.0107 70.8623 71.3231
16.125 69.828 67.7619 64.4109 71.1129 71.7887
16.1667 70.9244 69.7436 66.4114 73.0757 73.3752
16.2083 74.388 74.5327 71.1255 77.9399 77.5884
16.25 79.159 81.8819 78.2446 85.5193 84.4313
16.2917 83.7574 86.5968 82.7968 90.3968 89.33
16.3333 86.035 87.3078 83.4528 91.1627 91.2578
16.375 86.9983 86.6265 82.6757 90.5773 91.0019
16.4167 87.4986 86.0408 81.691 90.3907 91.9953
16.4583 87.1603 84.3332 79.685 88.9814 91.1924
16.5 86.654 84.1014 79.0178 89.185 90.8045
16.5417 85.2428 83.5063 78.2046 88.8079 90.9894
16.5833 83.6359 82.8043 77.389 88.2197 89.8823
16.625 82.4409 81.8663 76.3512 87.3814 88.7857
16.6667 82.3526 80.8776 75.0846 86.6705 86.9044
16.7083 83.1367 82.5842 76.8118 88.3566 87.8668
16.75 83.357 82.333 76.6339 88.0321 87.5463
16.7917 84.1166 84.7209 79.2394 90.2024 88.3988
16.8333 84.6336 85.6773 80.4267 90.9278 90.3727
16.875 82.0583 83.5901 78.5593 88.6208 87.0885
16.9167 78.4087 78.9096 74.0322 83.7869 83.2623
16.9583 74.7384 75.0162 70.4867 79.5457 78.7748
17 71.7374 71.5131 67.8654 75.1609 73.2643
17.0417 70.3445 69.7709 66.2614 73.2804 72.2075
17.0833 69.6421 69.2814 65.8556 72.7072 71.8748
17.125 69.8787 69.5059 66.1549 72.8569 72.5251
17.1667 71.2941 71.8628 68.5306 75.1949 73.2561
17.2083 74.6646 75.9659 72.5587 79.3732 76.961
17.25 79.9647 82.9777 79.3403 86.6151 82.4559
17.2917 83.4763 87.5926 83.7926 91.3927 87.8687
17.3333 84.017 88.173 84.3181 92.028 90.2448
17.375 82.8822 87.2673 83.3165 91.218 89.3657
17.4167 81.987 86.5697 82.2199 90.9196 89.7754
17.4583 80.4892 85.2636 80.6154 89.9118 88.5959
17.5 79.1364 83.2659 78.1823 88.3495 87.3783
17.5417 77.53 82.0619 76.7602 87.3635 85.0941
17.5833 76.0908 80.428 75.0126 85.8434 82.705
17.625 75.099 79.9155 74.4004 85.4306 82.0088
17.6667 75.2929 79.7259 73.9329 85.5189 81.9644
17.7083 76.9505 80.2384 74.466 86.0108 82.3543
17.75 78.4251 81.7168 76.0177 87.4159 83.5272
17.7917 80.3867 83.9326 78.4511 89.4142 84.6467
17.8333 80.954 84.5064 79.2559 89.7569 86.2537
17.875 78.1606 81.9214 76.8907 86.9522 83.0373
17.9167 74.2682 77.2943 72.417 82.1717 78.5273
17.9583 70.2788 72.6386 68.109 77.1681 74.0305
18 67.0141 66.9711 63.3234 70.6189 69.5159
18.0417 65.1691 64.5429 61.0334 68.0524 66.8487
18.0833 64.137 63.4577 60.0319 66.8835 65.6113
18.125 63.7653 63.3959 60.0449 66.7469 65.2489
18.1667 64.742 64.7015 61.3693 68.0336 66.3291
18.2083 67.4754 68.7066 65.2994 72.1139 70.4267
18.25 72.1115 75.1351 71.4977 78.7725 75.7914
18.2917 75.9891 79.3813 75.5813 83.1813 80.314
18.3333 77.6767 81.3534 77.4985 85.2084 82.4424
18.375 77.7223 81.1594 77.2086 85.1102 82.4423
18.4167 77.4749 81.2488 76.899 85.5986 82.7953
18.4583 77.4969 80.6036 75.9553 85.2518 82.0464
18.5 77.4014 79.8137 74.7301 84.8973 81.8329
18.5417 76.7325 78.6253 73.3236 83.9269 81.3677
18.5833 75.8238 77.4748 72.0594 82.8902 80.3317
18.625 74.8855 76.1081 70.593 81.6233 79.9954
18.6667 74.7335 76.5824 70.7894 82.3754 80.4943
18.7083 75.5491 77.7892 72.0168 83.5616 81.3198
18.75 76.2562 76.9794 71.2803 82.6785 80.1516
18.7917 77.5641 78.1627 72.6812 83.6442 80.0975
18.8333 78.121 78.1194 72.8689 83.3699 80.445
18.875 75.3025 75.8353 70.8046 80.866 78.9323
18.9167 71.7035 72.5043 67.6269 77.3816 74.8846
18.9583 67.9706 68.8319 64.3024 73.3615 70.8544
19 64.6646 63.2501 59.6023 66.8979 65.4327
19.0417 62.4499 60.8925 57.383 64.402 63.2072
19.0833 61.2992 59.5498 56.124 62.9756 61.9332
19.125 60.5913 59.7668 56.4158 63.1177 61.1949
19.1667 60.7701 60.0135 56.6814 63.3457 61.323
19.2083 61.6776 61.1612 57.754 64.5685 62.5064
19.25 63.5287 62.5627 58.9253 66.2001 64.7733
19.2917 65.6221 65.14 61.34 68.9401 67.2051
19.3333 68.3518 69.4002 65.5452 73.2551 70.5924
19.375 71.193 71.9483 67.9976 75.8991 72.8854
19.4167 73.3397 73.2186 68.8688 77.5685 75.0903
19.4583 74.9913 73.4213 68.7731 78.0695 75.1976
19.5 75.7606 73.2964 68.2128 78.38 74.5021
19.5417 75.8308 71.6676 66.3659 76.9693 73.9694
19.5833 75.283 69.9565 64.5411 75.3719 73.1844
19.625 75.2105 69.6978 64.1827 75.2129 72.654
19.6667 75.9375 69.3098 63.5168 75.1028 73.0235
19.7083 77.199 70.2655 64.4931 76.0379 73.5989
19.75 77.9185 70.724 65.0249 76.4231 74.4701
19.7917 78.6257 73.2975 67.816 78.7791 75.5701
19.8333 78.2413 73.8063 68.5558 79.0569 76.567
19.875 75.2327 72.1811 67.1504 77.2118 74.5938
19.9167 71.8645 69.6615 64.7841 74.5388 72.6915
19.9583 67.9901 66.6683 62.1388 71.1978 68.3781
20 64.7149 63.6264 59.9787 67.2742 64.0977
20.0417 62.2487 61.1379 57.6284 64.6475 62.1863
20.0833 60.991 60.29 56.8642 63.7158 60.4799
20.125 60.0492 59.8759 56.5249 63.2269 59.9915
20.1667 59.9468 59.6833 56.3512 63.0155 60.1379
20.2083 60.4849 59.6636 56.2564 63.0709 61.0414
20.25 61.983 60.2855 56.6482 63.9229 62.5939
20.2917 63.1894 62.7899 58.9898 66.5899 65.7896
20.3333 65.5591 66.3806 62.5257 70.2356 68.1773
20.375 68.4881 69.4337 65.4829 73.3845 70.5079
20.4167 71.0671 70.7068 66.357 75.0567 72.7991
20.4583 72.6413 70.2779 65.6297 74.9261 72.5162
20.5 73.7187 69.3262 64.2426 74.4098 70.8159
20.5417 73.7991 69.9291 64.6274 75.2307 71.5323
20.5833 73.1565 67.0347 61.6193 72.45 70.751
20.625 72.8136 68.1184 62.6032 73.6335 70.5389
20.6667 73.778 67.7881 61.9951 73.5811 70.7395
20.7083 75.3612 69.4133 63.6409 75.1857 72.11
20.75 76.0111 72.3056 66.6065 78.0047 74.7298
20.7917 76.9543 73.8936 68.4121 79.3751 76.0698
20.8333 77.8502 73.491 68.2405 78.7416 75.1292
20.875 75.0524 72.1334 67.1027 77.1641 73.9076
20.9167 71.5347 68.84 63.9627 73.7174 70.0432
20.9583 67.7596 65.0486 60.519 69.5781 66.1566
21 64.4893 61.7751 58.1273 65.4228 64.7203
21.0417 62.3689 60.3147 56.8052 63.8242 62.4129
21.0833 61.2938 59.7537 56.3279 63.1795 61.4935
21.125 61.0303 60.2383 56.8873 63.5892 62.0057
21.1667 62.0593 61.8221 58.4899 65.1542 62.9236
21.2083 65.2047 66.4515 63.0442 69.8587 67.533
21.25 70.306 73.5606 69.9232 77.198 76.5347
21.2917 74.4651 78.768 74.968 82.568 81.0831
21.3333 77.0205 80.9985 77.1435 84.8534 82.8873
21.375 78.1521 82.5281 78.5773 86.4789 84.5803
21.4167 78.6903 83.3882 79.0384 87.738 85.9073
21.4583 78.9951 82.4138 77.7656 87.062 85.5525
21.5 78.9887 81.7596 76.6759 86.8432 85.6812
21.5417 78.6526 80.1817 74.8801 85.4834 83.2237
21.5833 78.123 79.0443 73.6289 84.4597 82.6167
21.625 77.9542 78.8309 73.3158 84.346 82.8192
21.6667 78.2935 79.3321 73.5391 85.125 83.617
21.7083 79.1486 80.7499 74.9775 86.5223 85.0452
21.75 79.2819 80.2937 74.5947 85.9928 84.1213
21.7917 80.3253 81.9385 76.457 87.42 85.9964
21.8333 81.1158 82.933 77.6825 88.1835 87.5104
21.875 78.4872 80.1839 75.1531 85.2146 84.3032
21.9167 74.5869 76.2547 71.3773 81.132 80.5882
21.9583 70.7707 72.3279 67.7984 76.8575 74.8995
22 67.7399 66.925 63.2772 70.5728 68.7056
22.0417 65.795 65.0249 61.5154 68.5345 66.7562
22.0833 64.9767 64.4041 60.9783 67.8299 65.6299
22.125 64.8557 64.375 61.024 67.726 65.7477
22.1667 65.9409 66.2051 62.873 69.5373 68.2443
22.2083 68.9424 70.6005 67.1932 74.0077 73.0259
22.25 73.9904 77.0526 73.4152 80.6899 81.0354
22.2917 78.1252 81.7375 77.9375 85.5375 86.2587
22.3333 80.756 83.6412 79.7863 87.4962 88.2363
22.375 82.3797 84.0765 80.1257 88.0273 88.6408
22.4167 83.141 84.2742 79.9244 88.624 88.2728
22.4583 83.7269 83.6493 79.0011 88.2975 87.9587
22.5 84.0992 83.4923 78.4087 88.5759 87.5776
22.5417 83.6121 82.6484 77.3467 87.9501 87.2691
22.5833 82.7906 82.1419 76.7265 87.5573 86.1953
22.625 82.5758 81.5329 76.0178 87.0481 84.1402
22.6667 83.1417 82.3105 76.5175 88.1035 86.0361
22.7083 84.4321 83.259 77.4866 89.0314 88.4735
22.75 85.1753 83.2214 77.5223 88.9205 89.0688
22.7917 85.673 85.0714 79.5899 90.5529 90.4583
22.8333 85.3544 86.3947 81.1441 91.6452 91.3635
22.875 82.7777 83.9979 78.9672 89.0286 87.6875
22.9167 79.0293 79.2513 74.374 84.1287 82.5609
22.9583 75.3555 75.2519 70.7224 79.7815 78.4973
23 72.1881 70.4725 66.8247 74.1202 74.5211
23.0417 70.4167 68.8224 65.3129 72.3319 71.8959
23.0833 69.4386 68.3516 64.9258 71.7774 71.0953
23.125 69.3659 68.9481 65.5971 72.2991 70.9781
23.1667 70.4289 70.5626 67.2305 73.8948 71.9907
23.2083 73.6877 74.617 71.2097 78.0242 77.1293
23.25 78.5414 80.8305 77.1931 84.4679 82.5167
23.2917 82.5558 84.951 81.151 88.751 88.3494
23.3333 84.4125 86.5245 82.6695 90.3794 89.6829
23.375 84.7004 85.7577 81.8069 89.7085 90.1875
23.4167 84.1078 84.7608 80.411 89.1106 89.7394
23.4583 83.0794 84.097 79.4487 88.7452 88.7476
23.5 82.3077 82.8197 77.7361 87.9033 88.1255
23.5417 81.1064 81.4134 76.1117 86.7151 86.2914
23.5833 79.6628 80.3236 74.9083 85.739 84.7083
23.625 78.248 79.2673 73.7522 84.7824 83.8905
23.6667 78.3289 79.3317 73.5387 85.1246 84.0333
23.7083 79.1667 80.8585 75.0861 86.6309 85.1366
23.75 79.7542 80.7641 75.065 86.4632 84.8958
23.7917 81.2285 82.4078 76.9263 87.8893 85.9136
23.8333 82.8709 84.4479 79.1973 89.6984 88.3352
23.875 80.892 81.7316 76.7009 86.7623 85.5195
23.9167 77.628 77.1712 72.2938 82.0485 81.044
23.9583 74.3097 72.6783 68.1488 77.2079 76.3142
24 71.6339 70.8981 67.2503 74.5459 72.826
24.0417 70.1042 69.1371 65.6276 72.6466 71.003
24.0833 69.4228 68.6796 65.2538 72.1054 70.7647
24.125 69.7087 69.1629 65.8119 72.5139 71.5413
24.1667 71.3418 71.0826 67.7505 74.4148 73.5402
24.2083 74.9821 75.7011 72.2938 79.1083 77.9892
24.25 79.9687 82.0389 78.4015 85.6762 83.5691
24.2917 83.0582 86.1591 82.3591 89.9592 88.492
24.3333 82.8803 86.4828 82.6279 90.3378 89.6427
24.375 81.1936 85.5428 81.592 89.4936 89.0545
24.4167 79.5174 83.9147 79.5649 88.2645 87.0003
24.4583 78.3256 82.3645 77.7163 87.0128 84.7852
24.5 77.7237 81.1906 76.107 86.2743 82.6239
24.5417 76.4578 79.4245 74.1228 84.7261 81.6427
24.5833 74.8859 78.3145 72.8991 83.7298 80.3404
24.625 73.6031 76.9924 71.4773 82.5075 79.574
24.6667 73.5288 76.5144 70.7214 82.3073 79.1311
24.7083 74.7157 77.5375 71.7651 83.3099 80.6266
24.75 75.9383 78.4597 72.7606 84.1588 81.0718
24.7917 77.5587 80.6119 75.1303 86.0934 82.6238
24.8333 79.6501 82.5348 77.2843 87.7853 84.2567
24.875 77.7399 80.1707 75.14 85.2014 81.7973
24.9167 74.4441 76.4763 71.5989 81.3536 77.6254
24.9583 71.0408 72.2324 67.7028 76.7619 73.9761
25 68.3615 67.8106 64.1629 71.4584 70.2283
25.0417 66.8437 66.4132 62.9037 69.9227 68.1124
25.0833 66.5061 66.2478 62.822 69.6736 67.9378
25.125 66.7296 66.6899 63.339 70.0409 68.2747
25.1667 68.1139 68.2123 64.8801 71.5444 69.5077
25.2083 71.4925 72.3434 68.9361 75.7506 74.1416
25.25 76.3727 78.5888 74.9514 82.2261 79.048
25.2917 79.627 82.4596 78.6596 86.2596 83.8986
25.3333 80.3507 83.1117 79.2568 86.9667 84.6704
25.375 79.4899 81.6144 77.6636 85.5652 82.6838
25.4167 78.2471 80.9772 76.6273 85.327 81.7314
25.4583 77.1056 79.5219 74.8737 84.1702 80.4534
25.5 76.327 77.7343 72.6507 82.8179 79.4754
25.5417 75.1577 76.2979 70.9963 81.5996 78.5669
25.5833 73.9422 74.8516 69.4362 80.267 77.2712
25.625 73.0944 73.4404 67.9253 78.9556 76.2765
25.6667 72.9299 73.1105 67.3175 78.9034 76.1693
25.7083 73.8514 73.3684 67.596 79.1408 76.6977
25.75 74.4865 73.4889 67.7898 79.188 77.265
25.7917 75.4835 75.1206 69.6391 80.6021 78.3741
25.8333 76.9475 76.7626 71.5121 82.0132 79.8572
25.875 74.7647 75.249 70.2183 80.2797 78.817
25.9167 71.4803 72.6769 67.7996 77.5543 74.679
25.9583 67.8143 69.3415 64.812 73.8711 71.4654
26 64.925 65.061 61.4132 68.7088 66.0237
26.0417 63.1807 63.6744 60.1649 67.184 64.7901
26.0833 62.2629 62.6615 59.2357 66.0873 63.6069
26.125 62.0743 62.9457 59.5947 66.2967 63.5167
26.1667 62.5514 63.8899 60.5577 67.222 64.1077
26.2083 64.1301 65.3385 61.9313 68.7458 65.6941
26.25 66.5286 66.6934 63.0561 70.3308 67.3511
26.2917 68.2659 69.1005 65.3004 72.9005 69.1293
26.3333 69.8756 72.0905 68.2356 75.9455 72.843
26.375 70.5744 73.554 69.6032 77.5047 74.1622
26.4167 71.05 73.5941 69.2443 77.944 74.4326
26.4583 70.9941 73.9861 69.3379 78.6343 75.1506
26.5 70.5509 71.6282 66.5446 76.7118 73.2972
26.5417 69.6092 69.3156 64.0139 74.6172 72.612
26.5833 68.556 66.9364 61.521 72.3518 71.619
26.625 67.8587 66.1548 60.6397 71.6699 71.0811
26.6667 68.4645 66.5886 60.7956 72.3816 71.2999
26.7083 69.9329 66.6997 60.9273 72.4721 71.427
26.75 71.1607 67.8898 62.1907 73.5889 72.3673
26.7917 72.357 69.8551 64.3736 75.3367 73.3251
26.8333 74.068 71.9561 66.7055 77.2066 74.8417
26.875 72.1683 71.0108 65.9801 76.0415 74.1511
26.9167 69.2335 68.9409 64.0635 73.8182 71.9916
26.9583 65.8483 66.1834 61.6539 70.713 69.0996
27 63.1566 62.0006 58.3529 65.6484 63.7031
27.0417 61.4647 60.4977 56.9882 64.0072 62.1169
27.0833 60.3974 60.0212 56.5954 63.447 60.8137
27.125 59.982 60.4514 57.1004 63.8024 61.4298
27.1667 60.3892 60.8456 57.5135 64.1777 61.5401
27.2083 61.4646 61.6612 58.254 65.0684 62.2995
27.25 63.2146 62.3832 58.7459 66.0206 63.9744
27.2917 64.4908 63.6202 59.8201 67.4202 65.707
27.3333 65.7906 66.3949 62.54 70.2499 68.1335
27.375 67.0502 68.4175 64.4667 72.3683 69.8351
27.4167 67.8163 69.0829 64.733 73.4327 72.0163
27.4583 67.9276 69.3811 64.7329 74.0293 71.7867
27.5 67.7614 68.3298 63.2462 73.4134 70.7613
27.5417 67.0483 66.8574 61.5557 72.1591 70.457
27.5833 66.5328 65.397 59.9816 70.8124 69.8225
27.625 66.7885 63.4967 57.9816 69.0118 68.556
27.6667 67.9839 64.2675 58.4745 70.0605 68.1017
27.7083 69.4985 65.7821 60.0097 71.5545 70.5468
27.75 70.6833 68.1321 62.433 73.8312 71.8467
27.7917 72.0827 70.0369 64.5554 75.5184 73.014
27.8333 74.0292 72.605 67.3545 77.8555 74.2439
27.875 71.907 71.2424 66.2117 76.2731 73.3359
27.9167 68.7705 69.32 64.4426 74.1973 69.9448
27.9583 65.5713 66.2491 61.7195 70.7786 66.7316


==> data/kernel_weights.dat <==
n isoH isoHasy isoC isoCasy pjmH pjmHasy pjmC pjmCasy es
1 0.102936 0.897759 0.0925485 1.23227 0.100316 0.571032 0.0928238 0.944975 0.100254
2 0.0670528 0.301947 0.0707899 0.367298 0.0579946 0.208298 0.0761754 0.261536 0.0889223
3 0.0494495 0.159628 0.0575639 0.18093 0.0401572 0.115475 0.0646165 0.123363 0.0788715
4 0.0388564 0.101555 0.0483525 0.109479 0.0303631 0.0759821 0.0558052 0.0723837 0.0699566
5 0.0317592 0.071508 0.041467 0.0741479 0.0242001 0.054918 0.0487642 0.0478675 0.0620495
6 0.026674 0.0536882 0.0360904 0.0539294 0.0199819 0.0421223 0.0429756 0.0341426 0.055036
7 0.0228573 0.0421344 0.0317647 0.0412018 0.0169241 0.0336597 0.0381245 0.0256582 0.0488153
8 0.0198933 0.0341563 0.0282076 0.0326322 0.0146128 0.0277164 0.0340025 0.0200332 0.0432977
9 0.0175302 0.028383 0.0252329 0.0265655 0.0128092 0.0233514 0.0304628 0.0161047 0.0384038
10 0.0156063 0.0240506 0.0227118 0.022101 0.0113659 0.0200327 0.0273975 0.013248 0.034063
11 0.0140129 0.020704 0.0205516 0.0187124 0.010187 0.0174388 0.0247249 0.011103 0.0302129
12 0.0126743 0.0180572 0.0186835 0.0160746 0.00920786 0.0153652 0.0223811 0.00944945 0.0267979
13 0.0115361 0.0159222 0.0170554 0.0139777 0.00838288 0.0136761 0.0203155 0.00814672 0.023769
14 0.010558 0.0141712 0.0156267 0.0122809 0.00767933 0.0122782 0.0184873 0.00710127 0.0210824
15 0.00970992 0.0127146 0.0143656 0.0108869 0.00707301 0.0111056 0.0168631 0.00624894 0.0186994
16 0.00896865 0.0114879 0.0132464 0.00972657 0.00654569 0.0101102 0.0154151 0.00554449 0.0165858
17 0.00831614 0.0104436 0.0122486 0.00874947 0.00608335 0.00925668 0.0141203 0.00495526 0.0147112
18 0.00773812 0.00954615 0.0113551 0.00791831 0.00567507 0.00851803 0.0129593 0.0044572 0.0130484
19 0.00722315 0.00876829 0.0105519 0.00720489 0.00531221 0.00787364 0.0119155 0.00403223 0.0115735
20 0.00676199 0.00808902 0.0098273 0.00658759 0.00498787 0.00730744 0.0109749 0.00366658 0.0102654
21 0.00634707 0.00749179 0.0091715 0.00604956 0.00469642 0.0068067 0.0101254 0.00334959 0.00910506
22 0.00597215 0.00696346 0.00857616 0.00557754 0.0044333 0.00636125 0.00935662 0.00307291 0.00807592
23 0.00563203 0.00649347 0.00803418 0.00516096 0.00419471 0.00596286 0.00865946 0.0028299 0.0071631
24 0.00532237 0.00607323 0.00753949 0.00479129 0.00397751 0.00560484 0.00802611 0.00261527 0.00635346
25 0.00503949 0.00569574 0.00708685 0.00446163 0.00377907 0.00528164 0.00744972 0.00242471 0.00563533
26 0.00478026 0.00535516 0.00667173 0.00416628 0.00359713 0.00498869 0.00692431 0.00225472 0.00499837
28 0.00432248 0.00476626 0.00593884 0.00366053 0.0032755 0.00447879 0.00600591 0.00196538 0.0039323
29 0.00411965 0.00451045 0.00561461 0.00344295 0.00313279 0.00425586 0.00560419 0.00184163 0.00348783
31 0.00375749 0.00406151 0.00503731 0.00306444 0.00287749 0.00386232 0.00489749 0.00162752 0.00274393
32 0.00359535 0.00386378 0.00477985 0.00289917 0.00276295 0.00368797 0.00458642 0.00153452 0.00243379
34 0.00330317 0.00351255 0.00431806 0.00260793 0.00255606 0.00337661 0.00403601 0.00137144 0.0019147
36 0.00304758 0.00321069 0.00391713 0.00236018 0.00237445 0.00310716 0.0035672 0.00123359 0.00150633
38 0.00282252 0.00294907 0.00356712 0.00214754 0.00221394 0.00287211 0.00316604 0.00111598 0.00118505
39 0.0027199 0.00283107 0.00340865 0.0020523 0.00214053 0.00276559 0.00298722 0.00106353 0.0010511
42 0.00244563 0.00251974 0.00298933 0.00180317 0.00194357 0.00248292 0.00252371 0.000927047 0.000733455
44 0.00228674 0.00234205 0.00274967 0.00166248 0.00182886 0.00232043 0.00226586 0.000850471 0.000577021
46 0.00214389 0.00218397 0.00253662 0.00153831 0.00172528 0.00217511 0.00204158 0.000783216 0.000453951
48 0.00201492 0.00204263 0.00234652 0.00142813 0.00163137 0.00204451 0.00184576 0.000723814 0.000357131
51 0.00184365 0.00185695 0.00209778 0.00128466 0.00150597 0.0018719 0.00159635 0.000646893 0.000249204
53 0.00174214 0.00174799 0.0019526 0.0012012 0.00143124 0.00177001 0.00145472 0.000602382 0.000196053
56 0.00160594 0.00160305 0.00176076 0.00109108 0.00133041 0.00163375 0.00127247 0.000543947 0.000136804
59 0.00148614 0.00147679 0.00159514 0.000996047 0.00124115 0.0015143 0.00112003 0.000493803 9.54613e-05
62 0.00138015 0.00136602 0.0014513 0.000913409 0.00116166 0.00140888 0.000991665 0.000450438 6.66123e-05
65 0.00128586 0.00126823 0.00132567 0.000841063 0.00109049 0.00131527 0.000882883 0.00041267 4.64816e-05
69 0.00117543 0.00115458 0.00118162 0.00075777 0.00100652 0.00120582 0.000762263 0.000369434 2.87685e-05
72 0.00110231 0.00107986 0.00108822 0.000703493 0.000950521 0.00113342 0.000686582 0.000341415 2.00745e-05
76 0.00101567 0.000991873 0.000979774 0.00064011 0.000883694 0.00104767 0.000601378 0.000308863 1.24246e-05
80 0.000939523 0.000915033 0.000886624 0.000585267 0.0008245 0.000972335 0.000530615 0.000280855 7.68984e-06
84 0.000872202 0.000847474 0.00080607 0.000537466 0.000771762 0.000905706 0.000471334 0.000256574 4.75942e-06
88 0.000812353 0.000787709 0.000735974 0.00049553 0.000724524 0.000846434 0.000421267 0.00023538 2.94571e-06
93 0.000746395 0.000722165 0.000660492 0.000449944 0.00067204 0.000781042 0.000369004 0.000212467 1.61709e-06
98 0.000688689 0.000665095 0.000596071 0.000410622 0.000625717 0.000723744 0.000325815 0.000192815 8.87729e-07
103 0.000637873 0.00061505 0.000540675 0.000376446 0.000584578 0.000673198 0.000289758 0.000175829 4.87333e-07
108 0.000592863 0.000570883 0.000492708 0.00034654 0.00054784 0.000628334 0.000259373 0.000161042 2.67529e-07
114 0.00054529 0.000524366 0.000443195 0.000315318 0.000508672 0.000580801 0.000228849 0.000145687 1.30264e-07
120 0.000503607 0.000483743 0.000400868 0.000288302 0.00047404 0.000539035 0.00020345 0.000132476 6.34278e-08
126 0.000466853 0.000448028 0.000364407 0.000264755 0.000443235 0.000502098 0.000182097 0.000121023 3.0884e-08
132 0.000434258 0.000416432 0.000332777 0.000244097 0.000415685 0.000469239 0.000163978 0.000111026 1.50379e-08
139 0.000400662 0.000383943 0.000300904 0.000223036 0.000387041 0.000435256 0.000146106 0.000100887 6.49459e-09
146 0.000371087 0.000355404 0.000273483 0.000204697 0.000361596 0.000405228 0.000131048 9.21066e-05 2.80489e-09
154 0.000341401 0.000326815 0.000246587 0.00018649 0.000335819 0.000374966 0.00011657 8.34362e-05 1.07445e-09
162 0.000315385 0.000301805 0.000223556 0.000170705 0.000313015 0.000348331 0.000104405 7.59615e-05 4.11586e-10
170 0.00029244 0.00027978 0.000203681 0.000156924 0.000292721 0.000324739 9.40843e-05 6.947e-05 1.57664e-10
179 0.000269705 0.000257987 0.000184408 0.000143405 0.000272429 0.000301258 8.42357e-05 6.31359e-05 5.35691e-11
188 0.000249707 0.000238839 0.000167814 0.000131632 0.000254415 0.000280506 7.58853e-05 5.76491e-05 1.8201e-11
198 0.000230171 0.000220152 0.000151942 0.000120242 0.000236653 0.000260133 6.80121e-05 5.23697e-05 5.48512e-12
208 0.000213001 0.000203744 0.000138281 0.000110329 0.000220897 0.000242138 6.13271e-05 4.77996e-05 1.65302e-12
219 0.000196399 0.000187889 0.000125337 0.000100834 0.000205519 0.000224647 5.50737e-05 4.34457e-05 4.41852e-13
230 0.000181802 0.000173957 0.000114181 9.25632e-05 0.000191874 0.000209187 4.97488e-05 3.96736e-05 1.18107e-13
242 0.000167791 0.00016059 0.000103678 8.46968e-05 0.000178655 0.000194267 4.47923e-05 3.6105e-05 2.80017e-14
254 0.000155454 0.000148826 9.46043e-05 7.78328e-05 0.000166909 0.000181058 4.05558e-05 3.30077e-05 6.63886e-15
268 0.000142828 0.000136788 8.54926e-05 7.08716e-05 0.000154775 0.000167463 3.6346e-05 2.98835e-05 1.23828e-15
281 0.00013253 0.000126972 7.81981e-05 6.52452e-05 0.000144788 0.00015631 3.3009e-05 2.7372e-05 2.60398e-16
296 0.000122073 0.000117005 7.09211e-05 5.9581e-05 0.000134553 0.00014492 2.97108e-05 2.48571e-05 4.30798e-17
311 0.000112896 0.000108257 6.46473e-05 5.46534e-05 0.000125486 0.000134863 2.68932e-05 2.26811e-05 7.12705e-18
327 0.000104284 0.000100047 5.88605e-05 5.00691e-05 0.000116902 0.00012537 2.43164e-05 2.06674e-05 1.04582e-18
344 9.62477e-05 9.23852e-05 5.3552e-05 4.58282e-05 0.000108818 0.000116458 2.19723e-05 1.88145e-05 1.36116e-19
362 8.87837e-05 8.52671e-05 4.87036e-05 4.1923e-05 0.00010124 0.000108129 1.98487e-05 1.71176e-05 1.57135e-20
381 8.1877e-05 7.86786e-05 4.42909e-05 3.83403e-05 9.41636e-05 0.000100374 1.79313e-05 1.55693e-05 1.60896e-21
400 7.58044e-05 7.28839e-05 4.04725e-05 3.52167e-05 8.78861e-05 9.35127e-05 1.62843e-05 1.42266e-05 1.64746e-22
421 6.99035e-05 6.72508e-05 3.68193e-05 3.22064e-05 8.17317e-05 8.68039e-05 1.47201e-05 1.29395e-05 1.32711e-23
443 6.44847e-05 6.20757e-05 3.35166e-05 2.94653e-05 7.60287e-05 8.06035e-05 1.33161e-05 1.17739e-05 9.48213e-25
466 5.95155e-05 5.73278e-05 3.05339e-05 2.69727e-05 7.0752e-05 7.4881e-05 1.2057e-05 1.07197e-05 6.00916e-26
490 5.49632e-05 5.29759e-05 2.78418e-05 2.47079e-05 6.5875e-05 6.96048e-05 1.09283e-05 9.76701e-06 3.37778e-27
515 5.07956e-05 4.89897e-05 2.54126e-05 2.26515e-05 6.1371e-05 6.47436e-05 9.91652e-06 8.90657e-06 1.68406e-28
541 4.69816e-05 4.53398e-05 2.32208e-05 2.07847e-05 5.72137e-05 6.02665e-05 9.00938e-06 8.12959e-06 7.44721e-30
569 4.33706e-05 4.18821e-05 2.11743e-05 1.90315e-05 5.32437e-05 5.60005e-05 8.16776e-06 7.4038e-06 2.59088e-31
599 3.99787e-05 3.86322e-05 1.92789e-05 1.73983e-05 4.94819e-05 5.19668e-05 7.39314e-06 6.73131e-06 7.09119e-33
630 3.6906e-05 3.56862e-05 1.75853e-05 1.59308e-05 4.60443e-05 4.82884e-05 6.70533e-06 6.13038e-06 1.72147e-34
662 3.41187e-05 3.30121e-05 1.60694e-05 1.46104e-05 4.28995e-05 4.493e-05 6.09338e-06 5.59255e-06 3.70672e-36
697 3.14434e-05 3.04439e-05 1.46336e-05 1.33533e-05 3.98552e-05 4.16853e-05 5.51723e-06 5.08327e-06 5.56938e-38
732 2.90942e-05 2.8187e-05 1.33891e-05 1.22583e-05 3.71593e-05 3.88173e-05 5.02077e-06 4.64204e-06 8.36804e-40
770 2.68517e-05 2.60313e-05 1.22161e-05 1.12214e-05 3.45645e-05 3.60617e-05 4.55554e-06 4.22644e-06 8.7734e-42
810 2.47808e-05 2.40392e-05 1.11466e-05 1.02717e-05 3.21481e-05 3.35001e-05 4.1338e-06 3.84781e-06 7.23653e-44
852 2.2873e-05 2.22028e-05 1.01736e-05 9.40376e-06 2.99034e-05 3.11246e-05 3.75232e-06 3.50369e-06 4.69581e-46
896 2.11189e-05 2.0513e-05 9.28992e-06 8.61217e-06 2.78223e-05 2.89259e-05 3.40782e-06 3.19152e-06 2.39723e-48
942 1.95083e-05 1.89605e-05 8.48835e-06 7.8912e-06 2.58959e-05 2.68939e-05 3.09706e-06 2.90872e-06 9.62778e-51
991 1.80023e-05 1.75077e-05 7.74777e-06 7.22246e-06 2.40799e-05 2.49811e-05 2.81155e-06 2.64782e-06 2.69817e-53
1042 1.66265e-05 1.61796e-05 7.07923e-06 6.61647e-06 2.24073e-05 2.32222e-05 2.55523e-06 2.41267e-06 5.94883e-56
1096 1.53476e-05 1.49442e-05 6.46502e-06 6.0577e-06 2.08401e-05 2.15764e-05 2.32103e-06 2.19701e-06 9.1521e-59
1152 1.41828e-05 1.38182e-05 5.91201e-06 5.55283e-06 1.94011e-05 2.00674e-05 2.11131e-06 2.0032e-06 1.10772e-61
1212 1.30869e-05 1.27581e-05 5.39768e-06 5.0817e-06 1.80366e-05 1.86384e-05 1.91732e-06 1.8233e-06 8.29797e-65
1275 1.20778e-05 1.17812e-05 4.9294e-06 4.65133e-06 1.677e-05 1.73137e-05 1.74165e-06 1.65986e-06 4.33753e-68
1340 1.11633e-05 1.08954e-05 4.50979e-06 4.26448e-06 1.56132e-05 1.61054e-05 1.58508e-06 1.51374e-06 1.78374e-71
1410 1.02986e-05 1.00572e-05 4.11741e-06 3.90165e-06 1.45109e-05 1.49554e-05 1.43945e-06 1.37743e-06 4.02685e-75
1482 9.51782e-06 9.29987e-06 3.76697e-06 3.57666e-06 1.35077e-05 1.39101e-05 1.31008e-06 1.25598e-06 7.15184e-79
1559 8.78448e-06 8.58807e-06 3.4414e-06 3.27388e-06 1.25582e-05 1.29218e-05 1.19053e-06 1.14345e-06 6.97293e-83
1639 8.11556e-06 7.93836e-06 3.14762e-06 2.99993e-06 1.16854e-05 1.20145e-05 1.08321e-06 1.04217e-06 4.74395e-87
1724 7.49149e-06 7.33181e-06 2.87645e-06 2.74641e-06 1.08649e-05 1.11624e-05 9.84684e-07 9.48952e-07 1.77178e-91
1813 6.91794e-06 6.77401e-06 2.62988e-06 2.5153e-06 1.0105e-05 1.03741e-05 8.95562e-07 8.64431e-07 4.09559e-96
1907 6.38621e-06 6.25655e-06 2.40368e-06 2.30279e-06 9.39526e-06 9.63854e-06 8.14236e-07 7.87129e-07 5.19718e-101
2005 5.89947e-06 5.78258e-06 2.19878e-06 2.10984e-06 8.74064e-06 8.9608e-06 7.40952e-07 7.17318e-07 4.08183e-106
2109 5.44594e-06 5.34068e-06 2.00984e-06 1.93151e-06 8.1261e-06 8.32518e-06 6.73726e-07 6.53146e-07 1.56098e-111
2218 5.02874e-06 4.93393e-06 1.83781e-06 1.7688e-06 7.55656e-06 7.73665e-06 6.12842e-07 5.9491e-07 3.27706e-117
2332 4.64554e-06 4.5601e-06 1.68141e-06 1.62057e-06 7.02955e-06 7.19256e-06 5.57776e-07 5.4214e-07 3.77674e-123
2453 4.28843e-06 4.21151e-06 1.53714e-06 1.48355e-06 6.5348e-06 6.68222e-06 5.07243e-07 4.93625e-07 1.87981e-129
2579 3.96191e-06 3.89261e-06 1.40655e-06 1.3593e-06 6.0791e-06 6.21256e-06 4.61741e-07 4.49864e-07 5.13635e-136
2713 3.65702e-06 3.59466e-06 1.28583e-06 1.24422e-06 5.65048e-06 5.77118e-06 4.19898e-07 4.09555e-07 5.37612e-143
2853 3.37743e-06 3.32128e-06 1.17624e-06 1.13956e-06 5.25456e-06 5.36379e-06 3.82107e-07 3.73091e-07 2.73991e-150
3000 3.11962e-06 3.06906e-06 1.07617e-06 1.04384e-06 4.88682e-06 4.9857e-06 3.47782e-07 3.3992e-07 6.03071e-158


==> data/sim_delay.dat <==
logA d00 th00 d20 th20 d30 th30
3 8.4 6 19.12 15 61.42 40
4 9.8 8 28.29 24 107.44 77
5 11.45 10 38.67 34 163.86 131
6 13.55 12 50.54 46 285.85 203
7 15.69 14 65.99 59 458.05 295
8 17.42 16 77.83 74 592.9 408


==> data/sim_energy.dat <==
n H50 H65 H75 H85
1 1 1 1 1
2 1.3486 1.38338 1.39731 1.40639
3 1.59327 1.66184 1.69159 1.71238
4 1.78124 1.8834 1.93044 1.96504
5 1.93213 2.06754 2.13288 2.18288
6 2.05653 2.22465 2.30897 2.37561
7 2.16096 2.36113 2.46486 2.54909
8 2.24984 2.4813 2.60468 2.70722
9 2.32627 2.58822 2.73136 2.85276
10 2.39257 2.68419 2.84709 2.98775
11 2.4505 2.77095 2.95354 3.11375
12 2.50145 2.8499 3.05204 3.23201
13 2.5465 2.92215 3.14365 3.3435
14 2.58655 2.98858 3.22925 3.44903
15 2.6223 3.04996 3.30955 3.54928
16 2.65437 3.1069 3.38516 3.64482
17 2.68323 3.15992 3.45659 3.73611
18 2.70932 3.20948 3.52428 3.82357
19 2.73298 3.25594 3.58859 3.90755
20 2.7545 3.29963 3.64986 3.98836
21 2.77414 3.34083 3.70836 4.06626
22 2.79212 3.37979 3.76434 4.1415
23 2.80863 3.41672 3.81802 4.21427
24 2.82383 3.45181 3.86959 4.28476
25 2.83785 3.48521 3.91921 4.35314
26 2.85083 3.51709 3.96704 4.41955
27 2.86286 3.54755 4.01321 4.48413
28 2.87404 3.57673 4.05785 4.547
29 2.88446 3.60471 4.10105 4.60826
30 2.89418 3.63159 4.14291 4.66801
31 2.90328 3.65746 4.18353 4.72634
32 2.9118 3.68238 4.22298 4.78333
33 2.9198 3.70642 4.26134 4.83905
34 2.92733 3.72965 4.29867 4.89357
35 2.93441 3.75211 4.33503 4.94697
36 2.9411 3.77385 4.37048 4.99928
37 2.94742 3.79493 4.40506 5.05057
38 2.9534 3.81537 4.43883 5.10088
39 2.95906 3.83522 4.47182 5.15027
40 2.96444 3.85452 4.50408 5.19876
41 2.96954 3.87329 4.53564 5.24641
42 2.9744 3.89156 4.56654 5.29325
43 2.97903 3.90936 4.59681 5.33931
44 2.98344 3.92671 4.62647 5.38462
45 2.98765 3.94364 4.65555 5.42922
46 2.99167 3.96017 4.68409 5.47313
47 2.99551 3.97631 4.7121 5.51638
48 2.9992 3.99209 4.7396 5.559

